A Dynamic Mode Decomposition Extension for the Forecasting of Parametric Dynamical Systems

Dynamic mode decomposition (DMD) has recently become a popular tool for the non-intrusive analysis of dynamical systems. Exploiting Proper Orthogonal Decomposition (POD) as a dimensionality reduction technique, DMD is able to approximate a dynamical system as a sum of spatial basis evolving linearly in time, thus enabling a better understanding of the physical phenomena and forecasting of future time instants. In this work we propose an extension of DMD to parameterized dynamical systems, focusing on the future forecasting of the output of interest in a parametric context. Initially all the snapshots -- for different parameters and different time instants -- are projected to a reduced space; then DMD, or one of its variants, is employed to approximate reduced snapshots for future time instants. Exploiting the low dimension of the reduced space the predicted reduced snapshots are then combined using regression techniques, thus enabling the possibility to approximate any untested parametric configuration in future. This paper depicts in detail the algorithmic core of this method; we also present and discuss three test cases for our algorithm: a simple dynamical system with a linear parameter dependency, a heat problem with nonlinear parameter dependency and a fluid dynamics problem with nonlinear parameter dependency.

==> data/cylinder_interp_vs_exp_0.txt <==
0.00013135242982728612 0.00016125679781842095
0.00013115734347363128 9.345644243247131e-05
0.0001309324606353912 3.0556430486605723e-05
0.0001306831398907582 2.704786803620074e-05
0.00013041399555172029 7.83402480140083e-05
0.00013012645484070107 0.00012264878785167577
0.0001298185427222598 0.0001594802405714968
0.0001294964566382617 0.00018736214692677278
0.0001291670951529822 0.0002061660566125556
0.00012884590268572027 0.0002148368307791637
0.00012855483848203675 0.0002134719469778501
0.00012831860065337652 0.00020205244053300708
0.00012815764558196663 0.00018174545518556684
0.00012808698469857216 0.00015391871932035617
0.00012810930200107817 0.00011954245661588425
0.0001282200727759364 8.246325434452251e-05
0.00012840494733268315 4.917150060079756e-05
0.0001286452037474184 1.93682532592665e-05
0.00012892128108446532 9.774696144770889e-06
0.0001292111018589004 3.70041783048225e-05
0.00012949864801131694 6.143411857556513e-05
0.00012976935346739604 8.157182448342848e-05
0.00013001520357797114 9.649509639569898e-05
0.00013022860051345453 0.00010527356143424926
0.00013041222654361362 0.00010646702009176057
0.00013056931570051833 0.00010089524177631093
0.000130706768641492 8.795612618978099e-05
0.00013082994727936503 6.790657207955686e-05
0.00013094076177699865 4.1280914295394044e-05
0.00013103560011856752 8.11057384098035e-06
0.00013110521421647037 3.110359277347374e-05
0.00013114147730358683 7.637208010752294e-05
0.00013113545034437735 0.00012626757213846096
0.0001310860139672465 0.00018074861221029082
0.00013100485837283515 0.00023801091757541526
0.0001309085635945173 0.0002968807274877916
0.00013082283412674256 0.00035627791345888005
0.00013077007295428378 0.000415328909403323
0.00013076371484296856 0.0004735301427455374
0.00013080882457694454 0.000529899323851224
0.00013089614067607336 0.0005847711710886272
0.0001310102892876086 0.0006373546532509322
0.00013113155724359116 0.0006875231606506826
0.00013124205962011803 0.0007352516780099183
0.00013133180054161753 0.0007804317623665291
0.0001313993121233592 0.0008218736185928166
0.00013144691584904278 0.0008582813030277303
0.00013147877630359517 0.0008880421791141457
0.00013149530910031015 0.0009087922771725543
0.000131492931586763 0.0009211215510974702


==> data/cylinder_interp_vs_exp_1.txt <==
0.00016310266936887536 0.002751716947868795
0.00010935964195885159 0.0029291635506900095
5.399550076393665e-05 0.0030502534518616897
2.3359408291340384e-06 0.0031210260908181436
5.89670378312876e-05 0.0031526832281713324
0.00011521293255980507 0.0031529276657145944
0.00017036422765397488 0.0031238673255758256
0.00022369040129798372 0.0030609989962566905
0.0002744507346924877 0.002965490948082232
0.00032190524200161047 0.0028373414724825116
0.0003653390635524258 0.0026832031725403313
0.0004040878189603464 0.002511240785598834
0.0004375562442433941 0.002331914023560179
0.00046523721583700904 0.0021507370381862803
0.00048672556536936924 0.0019695559813057775
0.0005017189134988321 0.0017938209949863518
0.0005100177715433069 0.0016204960779316116
0.0005115218268066425 0.0014487030340256044
0.0005062244211563648 0.0012873447112658754
0.0004942092466785335 0.0011401635650126266
0.00047564740030041266 0.0010038693330289838
0.00045079544271372303 0.0008669738137948024
0.0004199917579375453 0.0007207188696434219
0.000383653778891416 0.0005522433523004813
0.0003422714392937408 0.00035595482100304887
0.0002963937677254178 0.0001248066715497792
0.0002466214277056783 0.00013758308234108896
0.00019359192852599417 0.00042591157787113393
0.000137975516873124 0.00073245426360527
8.046560918857577e-05 0.001048997488276776
2.1776509880366542e-05 0.0013725596528166122
3.735559490538378e-05 0.001698019230368681
9.61709102316673e-05 0.0020224761022912437
0.00015389148105173037 0.0023403970200113746
0.00020972199300877808 0.0026476247826695025
0.00026286304060513314 0.0029411622663997514
0.00031252744952883175 0.003221028111008499
0.0003579634699981941 0.0034884937966844862
0.00039847110294841576 0.003746680980713594
0.00043342921747305924 0.003996104477343814
0.00046230788327323566 0.004236767090021409
0.0004846840606853085 0.004465294812541619
0.0005002464832253835 0.00467801584637214
0.0005087942691917696 0.004874835076244085
0.0005102359315122958 0.00505509138603711
0.000504584951650073 0.005221299354415666
0.0004919519670189491 0.005375615886051108
0.0004725432593541741 0.005519548124208129
0.0004466528987877352 0.005650463859579083
0.0004146627062134431 0.005759994189059044


==> data/cylinder_spatial_pod_sv.txt <==
1.866692352294921875e+01
1.264321565628051758e+00
1.047141194343566895e+00
5.556817054748535156e-01
4.965701401233673096e-01
4.790476560592651367e-01
3.913281857967376709e-01
3.736316859722137451e-01
2.982583940029144287e-01
2.928276956081390381e-01
2.656776010990142822e-01
2.629037201404571533e-01
2.180170118808746338e-01
2.113054841756820679e-01
2.062589824199676514e-01
1.701063215732574463e-01
1.692925840616226196e-01
1.590732634067535400e-01
1.402840465307235718e-01
1.367672234773635864e-01
1.286650747060775757e-01
1.208007931709289551e-01
1.176042631268501282e-01
1.152897030115127563e-01
1.149634122848510742e-01
1.131472140550613403e-01
1.122253239154815674e-01
1.098477914929389954e-01
1.080040559172630310e-01
1.061695590615272522e-01
1.056924164295196533e-01
1.002940610051155090e-01
9.867982566356658936e-02
9.645465016365051270e-02
9.534317255020141602e-02
9.447286278009414673e-02
9.031443297863006592e-02
8.611571043729782104e-02
8.605253696441650391e-02
8.489128202199935913e-02
8.319694548845291138e-02
8.291556686162948608e-02
7.861930876970291138e-02
7.765826582908630371e-02
7.712692767381668091e-02
7.565523684024810791e-02
7.422640919685363770e-02
7.157541066408157349e-02
7.099004834890365601e-02
7.064516842365264893e-02
6.875175237655639648e-02
6.737606227397918701e-02
6.651490926742553711e-02
6.592594087123870850e-02
6.021565943956375122e-02
6.002120301127433777e-02
5.945983901619911194e-02
5.940936505794525146e-02
5.543993413448333740e-02
5.402802675962448120e-02
5.356510356068611145e-02
5.159660428762435913e-02
5.134340748190879822e-02
5.070170760154724121e-02
4.924860969185829163e-02
4.914990067481994629e-02
4.901158809661865234e-02
4.884342104196548462e-02
4.737537354230880737e-02
4.629203677177429199e-02
4.580589756369590759e-02
4.440238326787948608e-02
4.365940019488334656e-02
4.199278354644775391e-02
4.190238192677497864e-02
4.087133333086967468e-02
4.006644710898399353e-02
4.005749151110649109e-02
3.948075324296951294e-02
3.876430913805961609e-02
3.787305951118469238e-02
3.774464502930641174e-02
3.675156831741333008e-02
3.636670485138893127e-02
3.525660559535026550e-02
3.510977700352668762e-02
3.487550467252731323e-02
3.469304740428924561e-02
3.455553576350212097e-02
3.377189859747886658e-02
3.316080942749977112e-02
3.269604593515396118e-02
3.263982012867927551e-02
3.246936574578285217e-02
3.221407532691955566e-02
3.205097839236259460e-02
3.122046403586864471e-02
3.100956976413726807e-02
3.059748746454715729e-02
3.002212569117546082e-02
2.967145666480064392e-02
2.945469878613948822e-02
2.924009226262569427e-02
2.915960364043712616e-02
2.839976176619529724e-02
2.814145013689994812e-02
2.793508954346179962e-02
2.757207304239273071e-02
2.731216512620449066e-02
2.716218680143356323e-02
2.683966048061847687e-02
2.672725729644298553e-02
2.650600485503673553e-02
2.533855848014354706e-02
2.530854567885398865e-02
2.519046515226364136e-02
2.485516667366027832e-02
2.484052069485187531e-02
2.476336807012557983e-02
2.415996044874191284e-02
2.394994162023067474e-02
2.360475063323974609e-02
2.302715182304382324e-02
2.299109287559986115e-02
2.286615967750549316e-02
2.265474386513233185e-02
2.251001261174678802e-02
2.203393355011940002e-02
2.196386456489562988e-02
2.131266705691814423e-02
2.117964811623096466e-02
2.106096409261226654e-02
2.093671821057796478e-02
2.066657133400440216e-02
2.055665850639343262e-02
2.027225866913795471e-02
2.009037882089614868e-02
1.977067813277244568e-02
1.967580989003181458e-02
1.962306722998619080e-02
1.953216083347797394e-02
1.926233060657978058e-02
1.916972547769546509e-02
1.904362626373767853e-02
1.881217770278453827e-02
1.877204701304435730e-02
1.855935156345367432e-02
1.820513419806957245e-02
1.802640780806541443e-02
1.779868640005588531e-02
1.741969771683216095e-02
1.735627651214599609e-02
1.719712466001510620e-02
1.699291542172431946e-02
1.672944799065589905e-02
1.672050170600414276e-02
1.660361699759960175e-02
1.644577644765377045e-02
1.624154672026634216e-02
1.603772118687629700e-02
1.569268666207790375e-02
1.556109730154275894e-02
1.548376120626926422e-02
1.530889607965946198e-02
1.525563653558492661e-02
1.524270232766866684e-02
1.515864674001932144e-02
1.497392822057008743e-02
1.479639671742916107e-02
1.474715583026409149e-02
1.466892845928668976e-02
1.454515289515256882e-02
1.445890683680772781e-02
1.410091016441583633e-02
1.406319998204708099e-02
1.404153648763895035e-02
1.392257492989301682e-02
1.382706500589847565e-02
1.379636861383914948e-02
1.363730896264314651e-02
1.337654981762170792e-02
1.310098543763160706e-02
1.287095155566930771e-02
1.280467025935649872e-02
1.269278675317764282e-02
1.266988832503557205e-02
1.255182921886444092e-02
1.245031133294105530e-02
1.238585077226161957e-02
1.235621050000190735e-02
1.225180644541978836e-02
1.219445746392011642e-02
1.214931905269622803e-02
1.204062532633543015e-02
1.193248759955167770e-02
1.189175806939601898e-02
1.181185711175203323e-02
1.170445606112480164e-02
1.168592553585767746e-02
1.164446771144866943e-02
1.161633338779211044e-02
1.144722755998373032e-02
1.137822400778532028e-02
1.130806095898151398e-02
1.123820990324020386e-02
1.119855139404535294e-02
1.117440406233072281e-02
1.100616715848445892e-02
1.089632697403430939e-02
1.086917985230684280e-02
1.081253681331872940e-02
1.061155647039413452e-02
1.050833892077207565e-02
1.047877594828605652e-02
1.043012738227844238e-02
1.036878116428852081e-02
1.031229551881551743e-02
1.018755417317152023e-02
1.010236144065856934e-02
9.995104745030403137e-03
9.893327951431274414e-03
9.843275882303714752e-03
9.764159098267555237e-03
9.713793173432350159e-03
9.624735452234745026e-03
9.528216905891895294e-03
9.508178569376468658e-03
9.475619532167911530e-03
9.452808648347854614e-03
9.423458948731422424e-03
9.257324039936065674e-03
9.119980037212371826e-03
9.044874459505081177e-03
9.011602029204368591e-03
8.950508199632167816e-03
8.839191868901252747e-03
8.810955099761486053e-03
8.770902641117572784e-03
8.706194348633289337e-03
8.672901429235935211e-03
8.644523099064826965e-03
8.591976016759872437e-03
8.522081188857555389e-03
8.469385094940662384e-03
8.418169803917407990e-03
8.336902596056461334e-03
8.318622596561908722e-03
8.306025527417659760e-03
8.289310149848461151e-03
8.276078850030899048e-03
8.034712634980678558e-03
8.024646900594234467e-03
7.989316247403621674e-03
7.880939170718193054e-03
7.857502438127994537e-03
7.840188220143318176e-03
7.740004453808069229e-03
7.711868267506361008e-03
7.658720016479492188e-03
7.616847287863492966e-03
7.602732628583908081e-03
7.568946573883295059e-03
7.544844876974821091e-03
7.509972900152206421e-03
7.480310276150703430e-03
7.433625869452953339e-03
7.405166514217853546e-03
7.359574083238840103e-03
7.308371830731630325e-03
7.286369800567626953e-03
7.241533603519201279e-03
7.225535344332456589e-03
7.202682550996541977e-03
7.152664940804243088e-03
7.126074749976396561e-03
7.097237277776002884e-03
7.071079686284065247e-03
7.019001059234142303e-03
6.977136712521314621e-03
6.952490191906690598e-03
6.930958479642868042e-03
6.899684201925992966e-03
6.838154047727584839e-03
6.823107600212097168e-03
6.768330931663513184e-03
6.695439573377370834e-03
6.679826416075229645e-03
6.647566799074411392e-03
6.594545673578977585e-03
6.576942279934883118e-03
6.494820117950439453e-03
6.463115103542804718e-03
6.397192366421222687e-03
6.364645902067422867e-03
6.330226548016071320e-03
6.321839056909084320e-03
6.293635349720716476e-03
6.277925800532102585e-03
6.233410909771919250e-03
6.136189214885234833e-03
6.096095312386751175e-03
6.065269466489553452e-03
5.998791195452213287e-03
5.972553975880146027e-03
5.938690155744552612e-03
5.927218124270439148e-03
5.903684534132480621e-03
5.896128248423337936e-03
5.859742406755685806e-03
5.831490736454725266e-03
5.804600659757852554e-03
5.701958201825618744e-03
5.676570814102888107e-03
5.644396878778934479e-03
5.626928061246871948e-03
5.559147801250219345e-03
5.547141190618276596e-03
5.519259255379438400e-03
5.508232396095991135e-03
5.467142909765243530e-03
5.427390336990356445e-03
5.398633889853954315e-03
5.366850178688764572e-03
5.352751817554235458e-03
5.332070402801036835e-03
5.323314107954502106e-03
5.319599062204360962e-03
5.262390244752168655e-03
5.221670959144830704e-03
5.200579296797513962e-03
5.163540598005056381e-03
5.115577951073646545e-03
5.108356475830078125e-03
5.087293684482574463e-03
5.067044869065284729e-03
5.029437597841024399e-03
5.001846700906753540e-03
4.989424254745244980e-03
4.951195325702428818e-03
4.927010741084814072e-03
4.906655754894018173e-03
4.876643884927034378e-03
4.840729292482137680e-03
4.825098440051078796e-03
4.802124574780464172e-03
4.800764378160238266e-03
4.775825422257184982e-03
4.744682461023330688e-03
4.717595875263214111e-03
4.689536988735198975e-03
4.628193564713001251e-03
4.616896156221628189e-03
4.597925115376710892e-03
4.580122418701648712e-03
4.570507910102605820e-03
4.548404831439256668e-03
4.521662835031747818e-03
4.513632971793413162e-03
4.413191229104995728e-03
4.395036958158016205e-03
4.362725187093019485e-03
4.326740745455026627e-03
4.298354033380746841e-03
4.261958412826061249e-03
4.245496820658445358e-03
4.227037075906991959e-03
4.190630279481410980e-03
4.181097261607646942e-03
4.170157946646213531e-03
4.149042069911956787e-03
4.126050043851137161e-03
4.111716989427804947e-03
4.082999657839536667e-03
4.060871433466672897e-03
4.025699105113744736e-03
3.983490634709596634e-03
3.970317542552947998e-03
3.944264724850654602e-03
3.931843675673007965e-03
3.887687576934695244e-03
3.870030632242560387e-03
3.858923213556408882e-03
3.852135036140680313e-03
3.819836769253015518e-03
3.806904656812548637e-03
3.803757950663566589e-03
3.787150606513023376e-03
3.749898402020335197e-03
3.731050062924623489e-03
3.713764483109116554e-03
3.709226846694946289e-03
3.691076766699552536e-03
3.679940244182944298e-03
3.665645141154527664e-03
3.615509020164608955e-03
3.608785104006528854e-03
3.596869064494967461e-03
3.574832575395703316e-03
3.569361055269837379e-03
3.541888901963829994e-03
3.506473265588283539e-03
3.494099713861942291e-03
3.466665279120206833e-03
3.456753678619861603e-03
3.430069657042622566e-03
3.420460969209671021e-03
3.418698906898498535e-03
3.411005483940243721e-03
3.381693270057439804e-03
3.349839942529797554e-03
3.321775468066334724e-03
3.319311188533902168e-03
3.294669091701507568e-03
3.264525905251502991e-03
3.254452021792531013e-03
3.243797924369573593e-03
3.234846284613013268e-03
3.212271956726908684e-03
3.187412396073341370e-03
3.176382975652813911e-03
3.166210837662220001e-03
3.160525811836123466e-03
3.156487829983234406e-03
3.137329593300819397e-03
3.129268763586878777e-03
3.114071208983659744e-03
3.099601482972502708e-03
3.088414436206221581e-03
3.074001753702759743e-03
3.052091691642999649e-03
3.037992166355252266e-03
3.036177949979901314e-03
3.030243329703807831e-03
3.007265739142894745e-03
2.982802223414182663e-03
2.979377284646034241e-03
2.971998648717999458e-03
2.962192753329873085e-03
2.938819350674748421e-03
2.925276989117264748e-03
2.889053663238883018e-03
2.876009792089462280e-03
2.865670481696724892e-03
2.836394589394330978e-03
2.828323515132069588e-03
2.816157415509223938e-03
2.796557499095797539e-03
2.790895756334066391e-03
2.772510517388582230e-03
2.767729107290506363e-03
2.749937120825052261e-03
2.732574706897139549e-03
2.712690969929099083e-03
2.702682977542281151e-03
2.691275440156459808e-03
2.672116737812757492e-03
2.663869876414537430e-03
2.653727075085043907e-03
2.625046530738472939e-03
2.612703479826450348e-03
2.600979991257190704e-03
2.595710102468729019e-03
2.579819178208708763e-03
2.576868981122970581e-03
2.569355303421616554e-03
2.553663216531276703e-03
2.552214777097105980e-03
2.538070781156420708e-03
2.536594169214367867e-03
2.520726760849356651e-03
2.509599085897207260e-03
2.501956885680556297e-03
2.482929732650518417e-03
2.476593712344765663e-03
2.469099592417478561e-03
2.458599163219332695e-03
2.443334320560097694e-03
2.436056733131408691e-03
2.420902252197265625e-03
2.413433743640780449e-03
2.411088906228542328e-03
2.404852770268917084e-03
2.397474367171525955e-03
2.373217605054378510e-03
2.360860118642449379e-03
2.352433977648615837e-03
2.342921216040849686e-03
2.338842255994677544e-03
2.327634720131754875e-03
2.319119405001401901e-03
2.312819939106702805e-03
2.307547489181160927e-03
2.300641266629099846e-03
2.291677519679069519e-03
2.287729177623987198e-03
2.281599678099155426e-03
2.267106901854276657e-03
2.266254276037216187e-03
2.262984635308384895e-03
2.256280276924371719e-03
2.248453442007303238e-03
2.227647695690393448e-03
2.225388307124376297e-03
2.214014763012528419e-03
2.203813521191477776e-03
2.196338260546326637e-03
2.183924196287989616e-03
2.171516185626387596e-03
2.156561007723212242e-03
2.151139779016375542e-03
2.136302180588245392e-03
2.131082350388169289e-03
2.125666476786136627e-03
2.121170982718467712e-03
2.116054063662886620e-03
2.113988157361745834e-03
2.101398305967450142e-03
2.091527450829744339e-03
2.084228442981839180e-03
2.081057289615273476e-03
2.079308964312076569e-03
2.064221305772662163e-03
2.056158846244215965e-03
2.051271032541990280e-03
2.044727327302098274e-03
2.035659505054354668e-03
2.028201939538121223e-03
2.023392124101519585e-03
2.011038595810532570e-03
2.009391086176037788e-03
1.996432198211550713e-03
1.987120369449257851e-03
1.971193589270114899e-03
1.959801418706774712e-03
1.955434912815690041e-03
1.943141687661409378e-03
1.931950915604829788e-03
1.927731675095856190e-03
1.915215281769633293e-03
1.908732578158378601e-03
1.901692594401538372e-03
1.893467269837856293e-03
1.882071839645504951e-03
1.879908610135316849e-03
1.868559513241052628e-03
1.859760959632694721e-03
1.855905284173786640e-03
1.852443208917975426e-03
1.846219063736498356e-03
1.838763593696057796e-03
1.834982773289084435e-03
1.825921470299363136e-03
1.823488390073180199e-03
1.805356936529278755e-03
1.798440935090184212e-03
1.796562690287828445e-03
1.792367314919829369e-03
1.782967243343591690e-03
1.769547816365957260e-03
1.765159191563725471e-03
1.759270671755075455e-03
1.756824320182204247e-03
1.747897942550480366e-03
1.738055492751300335e-03
1.731798751279711723e-03
1.722955610603094101e-03
1.718963379971683025e-03
1.718171406537294388e-03
1.703916466794908047e-03
1.695749000646173954e-03
1.690488075837492943e-03
1.679518027231097221e-03
1.667505479417741299e-03
1.663079019635915756e-03
1.651086146011948586e-03
1.645475975237786770e-03
1.639969064854085445e-03
1.636528526432812214e-03
1.632182509638369083e-03
1.631977851502597332e-03
1.623978721909224987e-03
1.621849136427044868e-03
1.619500573724508286e-03
1.602231874130666256e-03
1.599935814738273621e-03
1.598064438439905643e-03
1.580696669407188892e-03
1.572768436744809151e-03
1.568739186041057110e-03
1.561566372402012348e-03
1.559667754918336868e-03
1.545425155200064182e-03
1.539768301881849766e-03
1.531563233584165573e-03
1.528069260530173779e-03
1.527167856693267822e-03
1.519267330877482891e-03
1.515378477051854134e-03
1.504227053374052048e-03
1.503267907537519932e-03
1.496227807365357876e-03
1.485290238633751869e-03
1.479778438806533813e-03
1.475906814448535442e-03
1.473136362619698048e-03
1.465013134293258190e-03
1.463715452700853348e-03
1.450880081392824650e-03
1.450035371817648411e-03
1.442692708224058151e-03
1.440176507458090782e-03
1.431389362551271915e-03
1.425618887878954411e-03
1.423724577762186527e-03
1.416737795807421207e-03
1.406832365319132805e-03
1.405512448400259018e-03
1.396415522322058678e-03
1.394005375914275646e-03
1.392973470501601696e-03
1.386665040627121925e-03
1.381747657433152199e-03
1.374890212900936604e-03
1.369640463963150978e-03
1.364102703519165516e-03
1.359982299618422985e-03
1.357067376375198364e-03
1.351872924715280533e-03
1.345737138763070107e-03
1.339237205684185028e-03
1.337989349849522114e-03
1.333184307441115379e-03
1.326593803241848946e-03
1.326174824498593807e-03
1.316405367106199265e-03
1.313084154389798641e-03
1.302042743191123009e-03
1.301095937378704548e-03
1.295387628488242626e-03
1.293633715249598026e-03
1.289238687604665756e-03
1.286082202568650246e-03
1.278082490898668766e-03
1.275468734093010426e-03
1.273571397177875042e-03
1.264694961719214916e-03
1.263113110326230526e-03
1.245410297997295856e-03
1.243650331161916256e-03
1.237923046573996544e-03
1.233750605024397373e-03
1.224770094268023968e-03
1.221023034304380417e-03
1.219282741658389568e-03
1.211825292557477951e-03
1.209027250297367573e-03
1.204270869493484497e-03
1.198918675072491169e-03
1.191205927170813084e-03
1.189422677271068096e-03
1.186870154924690723e-03
1.181452535092830658e-03
1.170905772596597672e-03
1.164928660728037357e-03
1.150716794654726982e-03
1.145934918895363808e-03
1.140414155088365078e-03
1.134168705902993679e-03
1.130235032178461552e-03
1.127200433984398842e-03
1.124086556956171989e-03
1.120825298130512238e-03
1.119530759751796722e-03
1.104374881833791733e-03
1.098073320463299751e-03
1.091716112568974495e-03
1.085958094336092472e-03
1.082831411622464657e-03
1.079016015864908695e-03
1.073784311302006245e-03
1.065549207851290703e-03
1.062083407305181026e-03
1.060509588569402695e-03
1.058320049196481705e-03
1.053605228662490845e-03
1.052300562150776386e-03
1.048706821165978909e-03
1.044790144078433514e-03
1.038610585965216160e-03
1.035634893923997879e-03
1.034078770317137241e-03
1.030330429784953594e-03
1.026472193188965321e-03
1.024586963467299938e-03
1.022790675051510334e-03
1.021916395984590054e-03
1.017025439068675041e-03
1.013242756016552448e-03
1.007441198453307152e-03
1.001555356197059155e-03
9.993747808039188385e-04
9.977525332942605019e-04
9.903701720759272575e-04
9.887673659250140190e-04
9.817287791520357132e-04
9.773884667083621025e-04
9.687166893854737282e-04
9.661910007707774639e-04
9.591900161467492580e-04
9.568328387103974819e-04
9.541944600641727448e-04
9.486065828241407871e-04
9.431724320165812969e-04
9.378460817970335484e-04
9.354138746857643127e-04
9.337558294646441936e-04
9.291186579503118992e-04
9.262277744710445404e-04
9.219695348292589188e-04
9.186209063045680523e-04
9.151757112704217434e-04
9.100073366425931454e-04
9.089059312827885151e-04
9.075872367247939110e-04
9.025365579873323441e-04
9.020578581839799881e-04
8.985382737591862679e-04
8.963206782937049866e-04
8.925504516810178757e-04
8.877829532139003277e-04
8.806646219454705715e-04
8.794442401267588139e-04
8.772191940806806087e-04
8.745266823098063469e-04
8.674037526361644268e-04
8.657970465719699860e-04
8.618868887424468994e-04
8.583000162616372108e-04
8.537049288861453533e-04
8.525284356437623501e-04
8.509563049301505089e-04
8.422746323049068451e-04
8.398876525461673737e-04
8.375398465432226658e-04
8.314666338264942169e-04
8.291358244605362415e-04
8.270908147096633911e-04
8.236923022195696831e-04
8.202854660339653492e-04
8.174796821549534798e-04
8.134032250382006168e-04
8.105688029900193214e-04
8.077903767116367817e-04
8.039579843170940876e-04
8.007651194930076599e-04
7.994428742676973343e-04
7.960247457958757877e-04
7.946339319460093975e-04
7.917208713479340076e-04
7.877423195168375969e-04
7.848154637031257153e-04
7.821450708433985710e-04
7.779450388625264168e-04
7.758546853438019753e-04
7.708126795478165150e-04
7.654261426068842411e-04
7.602911209687590599e-04
7.588791195303201675e-04
7.580973906442523003e-04
7.561829988844692707e-04
7.529861759394407272e-04
7.524929242208600044e-04
7.458198233507573605e-04
7.428552489727735519e-04
7.414715946651995182e-04
7.392617408186197281e-04
7.380002061836421490e-04
7.312688976526260376e-04
7.285366300493478775e-04
7.261863793246448040e-04
7.237373501993715763e-04
7.197972154244780540e-04
7.194336503744125366e-04
7.126389537006616592e-04
7.111823651939630508e-04
7.098873029462993145e-04
7.076607435010373592e-04
7.070897263474762440e-04
7.035543676465749741e-04
7.002057391218841076e-04
6.955728167667984962e-04
6.935753044672310352e-04
6.888993666507303715e-04
6.838682456873357296e-04
6.815559463575482368e-04
6.810047198086977005e-04
6.769181345589458942e-04
6.746926810592412949e-04
6.745774880982935429e-04
6.717835203744471073e-04
6.714577903039753437e-04
6.694323383271694183e-04
6.657712510786950588e-04
6.624078378081321716e-04
6.591493147425353527e-04
6.564733339473605156e-04
6.539514870382845402e-04
6.508501246571540833e-04
6.483164033852517605e-04
6.463413592427968979e-04
6.462138262577354908e-04
6.436741095967590809e-04
6.427307962439954281e-04
6.411569193005561829e-04
6.392563809640705585e-04
6.372382049448788166e-04
6.342616397887468338e-04
6.334960926324129105e-04
6.316914805211126804e-04
6.288803997449576855e-04
6.273857434280216694e-04
6.254867766983807087e-04
6.247182027436792850e-04
6.227789563126862049e-04
6.216188194230198860e-04
6.193235749378800392e-04
6.152783171273767948e-04
6.128156674094498158e-04
6.121546612121164799e-04
6.106069777160882950e-04
6.069752853363752365e-04
6.061806343495845795e-04
6.041757878847420216e-04
6.017964333295822144e-04
6.007915944792330265e-04
5.988989723846316338e-04
5.966096650809049606e-04
5.957682733424007893e-04
5.933971260674297810e-04
5.926209269091486931e-04
5.901635740883648396e-04
5.890689790248870850e-04
5.862075486220419407e-04
5.848273285664618015e-04
5.826898268423974514e-04
5.813220050185918808e-04
5.793891032226383686e-04
5.771593423560261726e-04
5.754641024395823479e-04
5.731570417992770672e-04
5.723562790080904961e-04
5.709540564566850662e-04
5.693726707249879837e-04
5.660741007886826992e-04
5.653990665450692177e-04
5.642863106913864613e-04
5.612141685560345650e-04
5.593794048763811588e-04
5.584703176282346249e-04
5.554445087909698486e-04
5.552619113586843014e-04
5.530772614292800426e-04
5.495966761372983456e-04
5.480040563270449638e-04
5.467566661536693573e-04
5.448819720186293125e-04
5.437502986751496792e-04
5.418623331934213638e-04
5.392605089582502842e-04
5.353696760721504688e-04
5.349438870325684547e-04
5.326825776137411594e-04
5.313901929184794426e-04
5.299649783410131931e-04
5.293047870509326458e-04
5.280603072606027126e-04
5.257540033198893070e-04
5.251198308542370796e-04
5.224627675488591194e-04
5.199424340389668941e-04
5.174049292691051960e-04
5.156412371434271336e-04
5.152027006261050701e-04
5.136098479852080345e-04
5.106282769702374935e-04
5.085170851089060307e-04
5.079447873868048191e-04
5.074899527244269848e-04
5.036870716139674187e-04
5.017831572331488132e-04
5.012959591113030910e-04
4.987996071577072144e-04
4.978837678208947182e-04
4.963655374012887478e-04
4.940345534123480320e-04
4.914575256407260895e-04
4.894995945505797863e-04
4.889072733931243420e-04
4.865223309025168419e-04
4.857208696193993092e-04
4.836755979340523481e-04
4.823559429496526718e-04
4.792810359504073858e-04
4.788710502907633781e-04
4.760664887726306915e-04
4.751039377879351377e-04
4.732797970063984394e-04
4.715864779427647591e-04
4.693684459198266268e-04
4.683266452047973871e-04
4.667018365580588579e-04
4.625522997230291367e-04
4.607124428730458021e-04
4.602099943440407515e-04
4.579034575726836920e-04
4.569631419144570827e-04
4.546122218016535044e-04
4.540583759080618620e-04
4.520679067354649305e-04
4.504414973780512810e-04
4.497301124501973391e-04
4.483303637243807316e-04
4.468469996936619282e-04
4.454414302017539740e-04
4.422145721036940813e-04
4.418533353600651026e-04
4.388364322949200869e-04
4.381211765576153994e-04
4.358624573796987534e-04
4.348957445472478867e-04
4.336748097557574511e-04
4.329195071477442980e-04
4.320935986470431089e-04
4.294434329494833946e-04
4.281304136384278536e-04
4.259385168552398682e-04
4.248834738973528147e-04
4.242164723109453917e-04
4.228255420457571745e-04
4.206202575005590916e-04
4.201148694846779108e-04
4.195496439933776855e-04
4.183608689345419407e-04
4.172727058175951242e-04
4.162505501881241798e-04
4.148294683545827866e-04
4.140656383242458105e-04
4.134229675401002169e-04
4.119340155739337206e-04
4.103182291146367788e-04
4.088925197720527649e-04
4.079501086380332708e-04
4.066974797751754522e-04
4.053077136632055044e-04
4.045009263791143894e-04
4.032964643556624651e-04
4.008412652183324099e-04
3.999242326244711876e-04
3.985530056525021791e-04
3.976568405050784349e-04
3.970456018578261137e-04
3.957900335080921650e-04
3.934802662115544081e-04
3.921089810319244862e-04
3.909353108610957861e-04
3.898375143762677908e-04
3.892055538017302752e-04
3.867939522024244070e-04
3.856453695334494114e-04
3.848550841212272644e-04
3.838074626401066780e-04
3.825342282652854919e-04
3.817857359535992146e-04
3.810632624663412571e-04
3.795310331042855978e-04
3.792611823882907629e-04
3.788994799833744764e-04
3.777656820602715015e-04
3.769157046917825937e-04
3.761682310141623020e-04
3.737159422598779202e-04
3.729192249011248350e-04
3.726873837877064943e-04
3.685967822093516588e-04
3.684309194795787334e-04
3.679471847135573626e-04
3.667808487080037594e-04
3.652790619526058435e-04
3.623420780058950186e-04
3.613050794228911400e-04
3.606862737797200680e-04
3.584447258617728949e-04
3.576641029212623835e-04
3.557471500243991613e-04
3.549568355083465576e-04
3.546308726072311401e-04
3.530893882270902395e-04
3.525822248775511980e-04
3.515596908982843161e-04
3.511859977152198553e-04
3.490229137241840363e-04
3.482666215859353542e-04
3.468475770205259323e-04
3.461378801148384809e-04
3.449862706474959850e-04
3.436010156292468309e-04
3.432024677749723196e-04
3.415333339944481850e-04
3.408649354241788387e-04
3.401533758733421564e-04
3.384817100595682859e-04
3.373304207343608141e-04
3.355995577294379473e-04
3.349227772559970617e-04
3.325142897665500641e-04
3.315045614726841450e-04
3.304464626125991344e-04
3.294266934972256422e-04
3.287430154159665108e-04
3.285197308287024498e-04
3.277263895142823458e-04
3.259181685280054808e-04
3.250008448958396912e-04
3.232462622690945864e-04
3.229815047234296799e-04
3.210480790585279465e-04
3.204528184141963720e-04
3.198495251126587391e-04
3.186736721545457840e-04
3.177862381562590599e-04
3.160815103910863400e-04
3.151794371660798788e-04
3.139683394692838192e-04
3.133403952233493328e-04
3.111528349108994007e-04
3.098705492448061705e-04
3.088829980697482824e-04
3.083435876760631800e-04
3.081218746956437826e-04
3.070753882639110088e-04
3.056423156522214413e-04
3.048832004424184561e-04
3.046427154913544655e-04
3.020199947059154510e-04
3.007006598636507988e-04
3.003271704073995352e-04
2.996551047544926405e-04
2.980676363222301006e-04
2.970455097965896130e-04
2.963190199807286263e-04
2.951012575067579746e-04
2.939554979093372822e-04
2.934064250439405441e-04
2.928257163148373365e-04
2.907450252678245306e-04
2.903992135543376207e-04
2.882029511965811253e-04
2.874619094654917717e-04
2.854958293028175831e-04
2.838956133928149939e-04
2.819824148900806904e-04
2.811949234455823898e-04
2.801950322464108467e-04
2.795194450300186872e-04
2.773741143755614758e-04
2.770264982245862484e-04
2.762289659585803747e-04
2.755532041192054749e-04
2.742119831964373589e-04
2.740979543887078762e-04
2.731537679210305214e-04
2.725157537497580051e-04
2.714612346608191729e-04
2.710570406634360552e-04
2.701175399124622345e-04
2.694600552786141634e-04
2.691865374799817801e-04
2.685674699023365974e-04
2.682361227925866842e-04
2.668011293280869722e-04
2.662177721504122019e-04
2.637134748511016369e-04
2.629461232572793961e-04
2.621008025016635656e-04
2.601406013127416372e-04
2.593113749753683805e-04
2.581156149972230196e-04
2.579881402198225260e-04
2.569436619523912668e-04
2.559663844294846058e-04
2.554132079239934683e-04
2.527315809857100248e-04
2.514587831683456898e-04
2.505204756744205952e-04
2.494921500328928232e-04
2.476833178661763668e-04
2.470775798428803682e-04
2.459193929098546505e-04
2.448644372634589672e-04
2.442287805024534464e-04
2.435190544929355383e-04
2.431253233226016164e-04
2.418337535345926881e-04
2.403245598543435335e-04
2.401085948804393411e-04
2.388932189205661416e-04
2.377347263973206282e-04
2.371636655880138278e-04
2.367101988056674600e-04
2.345840912312269211e-04
2.337337791686877608e-04
2.320849307579919696e-04
2.314279990969225764e-04
2.301889326190575957e-04
2.295183658134192228e-04
2.288834657520055771e-04
2.283175563206896186e-04
2.273783175041899085e-04
2.263097412651404738e-04
2.254812716273590922e-04
2.250145480502396822e-04
2.242077025584876537e-04
2.233820996480062604e-04
2.228292723884806037e-04
2.218524314230307937e-04
2.215082349721342325e-04
2.206110802944749594e-04
2.197954308940097690e-04
2.193716936744749546e-04
2.191705279983580112e-04
2.182238386012613773e-04
2.168744395021349192e-04
2.158140414394438267e-04
2.150420768884941936e-04
2.145506441593170166e-04
2.131630899384617805e-04
2.124878374161198735e-04
2.115519455401226878e-04
2.112286165356636047e-04
2.109563793055713177e-04
2.101847785525023937e-04
2.095703821396455169e-04
2.087100583594292402e-04
2.075198281090706587e-04
2.070646733045578003e-04
2.063761639874428511e-04
2.058859827229753137e-04
2.045973815256729722e-04
2.040218823822215199e-04
2.035061334026977420e-04
2.021511900238692760e-04
2.014194760704413056e-04
2.004479611059650779e-04
2.003010158659890294e-04
1.995566271943971515e-04
1.981833047466352582e-04
1.976756757358089089e-04
1.972902682609856129e-04
1.960508525371551514e-04
1.955640618689358234e-04
1.947343116626143456e-04
1.944186224136501551e-04
1.937655033543705940e-04
1.932420855155214667e-04
1.928721321746706963e-04
1.919463684316724539e-04
1.911149010993540287e-04
1.896804460557177663e-04
1.892123254947364330e-04
1.877875620266422629e-04
1.876354363048449159e-04
1.870455744210630655e-04
1.853244611993432045e-04
1.844534126576036215e-04
1.842141646193340421e-04
1.837002346292138100e-04
1.835710136219859123e-04
1.828239473979920149e-04
1.822769263526424766e-04
1.819701137719675899e-04
1.813967246562242508e-04
1.812424743548035622e-04
1.808923407224938273e-04
1.799009478418156505e-04
1.795703719835728407e-04
1.792348484741523862e-04
1.787051442079246044e-04
1.786065986379981041e-04
1.777964789653196931e-04
1.773995754774659872e-04
1.769842056091874838e-04
1.765293418429791927e-04
1.752841781126335263e-04
1.751590025378391147e-04
1.747703499859198928e-04
1.738688006298616529e-04
1.734296092763543129e-04
1.727793132886290550e-04
1.718090352369472384e-04
1.710436627035960555e-04
1.705810718704015017e-04
1.695640676189213991e-04
1.691128272796049714e-04
1.689294294919818640e-04
1.682367146713659167e-04
1.673694059718400240e-04
1.669763296376913786e-04
1.661584392422810197e-04
1.655160594964399934e-04
1.650773629080504179e-04
1.643658615648746490e-04
1.637041568756103516e-04
1.630663755349814892e-04
1.615357614355161786e-04
1.615086512174457312e-04
1.607694721315056086e-04
1.599526294739916921e-04
1.594496716279536486e-04
1.591743493918329477e-04
1.580119278514757752e-04
1.576674403622746468e-04
1.576185750309377909e-04
1.568709267303347588e-04
1.561881508678197861e-04
1.558473013574257493e-04
1.557535288156941533e-04
1.555272465338930488e-04
1.548070431454107165e-04
1.541369565529748797e-04
1.537336647743359208e-04
1.525754923932254314e-04
1.519378711236640811e-04
1.518691424280405045e-04
1.504555111750960350e-04
1.497963676229119301e-04
1.494547614129260182e-04
1.486840628786012530e-04
1.484712556703016162e-04
1.473302399972453713e-04
1.470129645895212889e-04
1.465770765207707882e-04
1.458994229324162006e-04
1.449781120754778385e-04
1.436759339412674308e-04
1.431664277333766222e-04
1.425619120709598064e-04
1.420077023794874549e-04
1.417267631040886045e-04
1.410382392350584269e-04
1.404690556228160858e-04
1.400026230840012431e-04
1.393519778503105044e-04
1.388840173603966832e-04
1.373460399918258190e-04
1.366451760986819863e-04
1.355964777758345008e-04
1.354871928924694657e-04
1.343717303825542331e-04
1.339952141279354692e-04
1.336113055003806949e-04
1.328648213529959321e-04
1.324450713582336903e-04
1.315511035500094295e-04
1.308692444581538439e-04
1.302167365793138742e-04
1.291507942369207740e-04
1.284874451812356710e-04
1.283644087379798293e-04
1.280610886169597507e-04
1.276839466299861670e-04
1.269300410058349371e-04
1.262453006347641349e-04
1.258538686670362949e-04
1.255713286809623241e-04
1.252030342584475875e-04
1.245834573637694120e-04
1.240356359630823135e-04
1.237704564118757844e-04
1.228977343998849392e-04
1.225004962179809809e-04
1.220990816364064813e-04
1.216174787259660661e-04
1.213269497384317219e-04
1.210401314892806113e-04
1.206996967084705830e-04
1.205538719659671187e-04
1.199237885884940624e-04
1.195274526253342628e-04
1.189509057439863682e-04
1.184860448120161891e-04
1.178130987682379782e-04
1.173543059849180281e-04
1.167720765806734562e-04
1.165194771601818502e-04
1.161128093372099102e-04
1.159586536232382059e-04
1.150371535914018750e-04
1.144233901868574321e-04
1.137735016527585685e-04
1.133796977228485048e-04
1.131077369791455567e-04
1.123001711675897241e-04
1.120039232773706317e-04
1.118301006499677896e-04
1.115981795010156929e-04
1.110974408220499754e-04
1.106744748540222645e-04
1.095192346838302910e-04
1.092586462618783116e-04
1.086490592570044100e-04
1.080625588656403124e-04
1.075752370525151491e-04
1.068097044480964541e-04
1.061606744769960642e-04
1.056559485732577741e-04
1.054038730217143893e-04
1.052074367180466652e-04
1.049324928317219019e-04
1.034814195008948445e-04
1.030149433063343167e-04
1.027808029903098941e-04
1.024761004373431206e-04
1.020880808937363327e-04
1.018218463286757469e-04
1.014125882647931576e-04
1.009772167890332639e-04
1.005487429210916162e-04
9.996789594879373908e-05
9.951285755960270762e-05
9.891512308968231082e-05
9.863636660156771541e-05
9.851637150859460235e-05
9.830122144194319844e-05
9.815580415306612849e-05
9.744115232024341822e-05
9.722448157845064998e-05
9.672023588791489601e-05
9.608540858607739210e-05
9.576671436661854386e-05
9.531900286674499512e-05
9.492316166870296001e-05
9.476760169491171837e-05
9.425775351701304317e-05
9.382875578012317419e-05
9.340840915683656931e-05
9.326392319053411484e-05
9.248233982361853123e-05
9.221929212799295783e-05
9.201758803101256490e-05
9.148307435680180788e-05
9.120921458816155791e-05
9.086490172194316983e-05
9.062391472980380058e-05
9.042691817739978433e-05
8.970518683781847358e-05
8.944846194935962558e-05
8.903671550797298551e-05
8.849618461681529880e-05
8.810979488771408796e-05
8.766613609623163939e-05
8.750335837248712778e-05
8.688083471497520804e-05
8.642981993034482002e-05
8.617572893854230642e-05
8.589465869590640068e-05
8.575138781452551484e-05
8.532548235962167382e-05
8.487120794598013163e-05
8.459491800749674439e-05
8.455524948658421636e-05
8.409354632021859288e-05
8.346005051862448454e-05
8.316498133353888988e-05
8.253621490439400077e-05
8.222430915338918567e-05
8.219639130402356386e-05
8.189171785488724709e-05
8.164392056642100215e-05
8.105866436380892992e-05
8.086839807219803333e-05
8.054547652136534452e-05
8.002060349099338055e-05
7.975136395543813705e-05
7.940699288155883551e-05
7.902875222498551011e-05
7.861971243983134627e-05
7.842748163966462016e-05
7.828637171769514680e-05
7.808252848917618394e-05
7.784588524373248219e-05
7.759517029626294971e-05
7.743149762973189354e-05
7.698442641412839293e-05
7.666544115636497736e-05
7.647697202628478408e-05
7.642897980986163020e-05
7.592005567857995629e-05
7.552526221843436360e-05
7.502787775592878461e-05
7.453612488461658359e-05
7.448653195751830935e-05
7.400667527690529823e-05
7.377308065770193934e-05
7.367556099779903889e-05
7.306820043595507741e-05
7.275417010532692075e-05
7.257968536578118801e-05
7.234208896989002824e-05
7.196971273515373468e-05
7.176483632065355778e-05
7.163192640291526914e-05
7.130167068680748343e-05
7.121132512111216784e-05
7.080786599544808269e-05
7.060765346977859735e-05
6.998297612881287932e-05
6.993216811679303646e-05
6.980913167353719473e-05
6.960877362871542573e-05
6.920351734152063727e-05
6.882010347908362746e-05
6.843994196970015764e-05
6.838747503934428096e-05
6.786993617424741387e-05
6.778222450520843267e-05
6.740151729900389910e-05
6.721863610437139869e-05
6.632150325458496809e-05
6.608403782593086362e-05
6.562890484929084778e-05
6.548543024109676480e-05
6.505962664959952235e-05
6.491764361271634698e-05
6.456899427575990558e-05
6.420203862944617867e-05
6.398741243174299598e-05
6.392462819349020720e-05
6.352023774525150657e-05
6.307972216745838523e-05
6.293758633546531200e-05
6.268336437642574310e-05
6.237222260097041726e-05
6.199151539476588368e-05
6.172509165480732918e-05
6.165885861264541745e-05
6.121585465734824538e-05
6.111914990469813347e-05
6.055070844013243914e-05
6.049526564311236143e-05
6.007934280205518007e-05
5.982559378026053309e-05
5.942418283666484058e-05
5.912136839469894767e-05
5.882378900423645973e-05
5.860721284989267588e-05
5.851898458786308765e-05
5.814365067635662854e-05
5.793676609755493701e-05
5.775747922598384321e-05
5.746479291701689363e-05
5.735696686315350235e-05
5.714379949495196342e-05
5.691631304216571152e-05
5.652933759847655892e-05
5.591411172645166516e-05
5.572870941250585020e-05
5.567966582020744681e-05
5.540977144846692681e-05
5.499773033079691231e-05
5.482820415636524558e-05
5.447401417768560350e-05
5.431302633951418102e-05
5.405320189311169088e-05
5.399184374255128205e-05
5.369927748688496649e-05
5.336221511242911220e-05
5.326641621650196612e-05
5.303760553942993283e-05
5.285832958179526031e-05
5.269118628348223865e-05
5.250232788966968656e-05
5.224127380643039942e-05
5.199750739848241210e-05
5.182826862437650561e-05
5.181614324101246893e-05
5.167974086361937225e-05
5.130653153173625469e-05
5.103379226056858897e-05
5.085593875264748931e-05
5.072796921012923121e-05
5.042609700467437506e-05
5.026867438573390245e-05
4.999703378416597843e-05
4.963220999343320727e-05
4.948577043251134455e-05
4.924758832203224301e-05
4.907158290734514594e-05
4.894378798780962825e-05
4.857002568314783275e-05
4.809076199308037758e-05
4.804792843060567975e-05
4.789907325175590813e-05
4.778988295583985746e-05
4.742538294522091746e-05
4.731935405288822949e-05
4.696574978879652917e-05
4.666666427510790527e-05
4.651076233130879700e-05
4.633448406821116805e-05
4.615674333763308823e-05
4.597926090355031192e-05
4.579783853841945529e-05
4.567008727462962270e-05
4.528143108473159373e-05
4.510181315708905458e-05
4.494674431043677032e-05
4.484465534915216267e-05
4.454326699487864971e-05
4.421999256010167301e-05
4.395512223709374666e-05
4.376650758786126971e-05
4.353698386694304645e-05
4.316023478168062866e-05
4.292140511097386479e-05
4.260617060936056077e-05
4.252503276802599430e-05
4.212976637063547969e-05
4.205156437819823623e-05
4.195025758235715330e-05
4.163189441896975040e-05
4.149676897213794291e-05
4.104120307601988316e-05
4.085093678440898657e-05
4.061701110913418233e-05
4.053473458043299615e-05
4.015024023829028010e-05
3.988734897575341165e-05
3.976434163632802665e-05
3.958266825065948069e-05
3.939582893508486450e-05
3.922136238543316722e-05
3.913643377018161118e-05
3.896186899510212243e-05
3.880060830852016807e-05
3.873301102430559695e-05
3.855531031149439514e-05
3.812541763181798160e-05
3.796289456658996642e-05
3.776224912144243717e-05
3.756934893317520618e-05
3.722021938301622868e-05
3.699955414049327374e-05
3.693165490403771400e-05
3.687700518639758229e-05
3.637299960246309638e-05
3.633668893598951399e-05
3.606185418902896345e-05
3.582188946893438697e-05
3.577368624974042177e-05
3.566669329302385449e-05
3.551059126039035618e-05
3.523020495777018368e-05
3.522033875924535096e-05
3.508735608193092048e-05
3.491781535558402538e-05
3.474660115898586810e-05
3.451604789006523788e-05
3.447360722930170596e-05
3.430162178119644523e-05
3.418245250941254199e-05
3.391173959244042635e-05
3.374391599209047854e-05
3.365805605426430702e-05
3.350160841364413500e-05
3.335956716910004616e-05
3.327447848278097808e-05
3.312709304736927152e-05
3.302184632048010826e-05
3.294498310424387455e-05
3.272503090556710958e-05
3.261301753809675574e-05
3.252963870181702077e-05
3.234675386920571327e-05
3.215561082470230758e-05
3.204176027793437243e-05
3.198469858034513891e-05
3.177402686560526490e-05
3.150783959426917136e-05
3.118292079307138920e-05
3.107309021288529038e-05
3.089310484938323498e-05
3.074818960158154368e-05
3.064520205953158438e-05
3.049116094189230353e-05
3.043928882107138634e-05
3.020325493707787246e-05
3.007392842846456915e-05
3.000935248564928770e-05
2.980238969030324370e-05
2.967725959024392068e-05
2.953962393803521991e-05
2.940541889984160662e-05
2.928405410784762353e-05
2.924590262409765273e-05
2.903503445850219578e-05
2.897942067647818476e-05
2.890954237955156714e-05
2.880333158827852458e-05
2.872132245101965964e-05
2.860661697923205793e-05
2.845326889655552804e-05
2.843062611646018922e-05
2.827261050697416067e-05
2.823304203047882766e-05
2.805619806167669594e-05
2.797978595481254160e-05
2.793761632347013801e-05
2.770072569546755403e-05
2.754689376160968095e-05
2.748130100371781737e-05
2.730296000663656741e-05
2.709821092139463872e-05
2.691893678274936974e-05
2.677952943486161530e-05
2.669265813892707229e-05
2.659797974047251046e-05
2.651596514624543488e-05
2.644609958224464208e-05
2.643149491632357240e-05
2.627133108035195619e-05
2.614355980767868459e-05
2.602099812065716833e-05
2.593633325886912644e-05
2.587444760138168931e-05
2.580883847258519381e-05
2.555470746301580220e-05
2.543920527386944741e-05
2.530998062866274267e-05
2.506035889382474124e-05
2.496764136594720185e-05
2.495770604582503438e-05
2.485458753653801978e-05
2.467169178999029100e-05
2.457852497173007578e-05
2.454803689033724368e-05
2.445913924020715058e-05
2.442759978293906897e-05
2.432824294373858720e-05
2.428535663057118654e-05
2.421776844130363315e-05
2.408881482551805675e-05
2.405786653980612755e-05
2.383822175033856183e-05
2.373305505898315459e-05
2.364765896345488727e-05
2.350829709030222148e-05
2.346289511478971690e-05
2.341540857742074877e-05
2.319507439096923918e-05
2.317456528544425964e-05
2.313602453796193004e-05
2.303785913682077080e-05
2.294357364007737488e-05
2.282478089910000563e-05
2.271610901516396552e-05
2.261551162519026548e-05
2.249675708299037069e-05
2.237628905277233571e-05
2.224294257757719606e-05
2.220644273620564491e-05
2.217562177975196391e-05
2.209295598731841892e-05
2.202327050326857716e-05
2.192151441704481840e-05
2.184245931857731193e-05
2.177828901039902121e-05
2.168967512261588126e-05
2.163150020351167768e-05
2.148232670151628554e-05
2.128682535840198398e-05
2.117640724463853985e-05
2.113076880050357431e-05
2.105805469909682870e-05
2.103062070091255009e-05
2.094369483529590070e-05
2.091988062602467835e-05
2.081380807794630527e-05
2.070405389531515539e-05
2.060769293166231364e-05
2.057713027170393616e-05
2.045797009486705065e-05
2.041892003035172820e-05
2.037309604929760098e-05
2.015220707107800990e-05
2.010983916989061981e-05
1.999147571041248739e-05
1.992146644624881446e-05
1.989034717553295195e-05
1.976800558622926474e-05
1.969171898963395506e-05
1.963724207598716021e-05
1.952947604877408594e-05
1.951416925294324756e-05
1.941884329426102340e-05
1.937841443577781320e-05
1.930567304953001440e-05
1.916891596920322627e-05
1.912645893753506243e-05
1.901687755889724940e-05
1.893437547551002353e-05
1.888793667603749782e-05
1.882418837340082973e-05
1.874042573035694659e-05
1.863256147771608084e-05
1.855000846262555569e-05
1.847003113653045148e-05
1.834091381169855595e-05
1.832840280258096755e-05
1.819974568206816912e-05
1.818532837205566466e-05
1.805040665203705430e-05
1.794318814063444734e-05
1.791008071450050920e-05
1.782043727871496230e-05
1.775433884176891297e-05
1.768282163538970053e-05
1.763019827194511890e-05
1.758308462740387768e-05
1.744633846101351082e-05
1.741437336022499949e-05
1.733336102915927768e-05
1.726473419694229960e-05
1.721333501336630434e-05
1.715259895718190819e-05
1.713873643893748522e-05
1.704386340861674398e-05
1.702117515378631651e-05
1.695076571195386350e-05
1.688881093286909163e-05
1.683450318523682654e-05
1.678256194281857461e-05
1.673322003625798970e-05
1.671635254751890898e-05
1.667240576352924109e-05
1.658061228226870298e-05
1.654029983910731971e-05
1.645723386900499463e-05
1.638948924664873630e-05
1.638118556002154946e-05
1.627200254006311297e-05
1.616446570551488549e-05
1.605548641236964613e-05
1.602432894287630916e-05
1.599444476596545428e-05
1.593188608239870518e-05
1.583635093993507326e-05
1.576045906404033303e-05
1.570616041135508567e-05
1.564240665175020695e-05
1.547832653159275651e-05
1.546703606436494738e-05
1.543501821288373321e-05
1.532836176920682192e-05
1.530230292701162398e-05
1.521422927908133715e-05
1.520817750133574009e-05
1.511860136815812439e-05
1.502679970144527033e-05
1.495992091804509982e-05
1.493748004577355459e-05
1.487992176407715306e-05
1.480545688536949456e-05
1.474531745770946145e-05
1.470189090468920767e-05
1.466081084799952805e-05
1.452755168429575861e-05
1.449205774406436831e-05
1.441453241568524390e-05
1.435892681911354885e-05
1.434158093616133556e-05
1.431189957656897604e-05
1.425354821549262851e-05
1.419698128302115947e-05
1.412262008670950308e-05
1.409658034390304238e-05
1.405018247169209644e-05
1.403086753271054476e-05
1.391384557791752741e-05
1.385432733513880521e-05
1.375660031044390053e-05
1.368205994367599487e-05
1.366134256386430934e-05
1.361164777335943654e-05
1.355724816676229239e-05
1.351408627670025453e-05
1.347397665085736662e-05
1.338999391009565443e-05
1.333109685219824314e-05
1.324064305663341656e-05
1.318781232839683071e-05
1.313004213443491608e-05
1.309895833401242271e-05
1.304080524278106168e-05
1.301255906582809985e-05
1.294255434913793579e-05
1.290441014134557918e-05
1.285427060793153942e-05
1.274541682505514473e-05
1.261752095160773024e-05
1.258871907339198515e-05
1.254479229828575626e-05
1.249788056156830862e-05
1.245776002178899944e-05
1.240748042619088665e-05
1.239402718056226149e-05
1.234802948602009565e-05
1.225769847224000841e-05
1.217309727508109063e-05
1.213572068081703037e-05
1.203259307658299804e-05
1.197265100927324966e-05
1.191655519505729899e-05
1.188468104373896495e-05
1.184242228191578761e-05
1.182972482638433576e-05
1.177488138637272641e-05
1.165635603683767840e-05
1.160240572062321007e-05
1.158543545898282900e-05
1.151834476331714541e-05
1.145557962445309386e-05
1.145007172453915700e-05
1.138895549956941977e-05
1.136575883720070124e-05
1.133429850597167388e-05
1.131649605667917058e-05
1.120041906688129529e-05
1.113200414692983031e-05
1.106999661715235561e-05
1.099290057027246803e-05
1.095946663554059342e-05
1.086570409825071692e-05
1.082599465007660910e-05
1.073055864253547043e-05
1.068898109224392101e-05
1.062227420334238559e-05
1.060942577169043943e-05
1.054340737027814612e-05
1.052327388606499881e-05
1.044585496856598184e-05
1.038665413943817839e-05
1.028919905365910381e-05
1.025839719659416005e-05
1.023577260639285669e-05
1.021418665914097801e-05
1.009594780043698847e-05
1.006489856081316248e-05
1.002077351586194709e-05
9.967623554985038936e-06
9.915679584082681686e-06
9.850608876149635762e-06
9.812452844926156104e-06
9.751664947543758899e-06
9.730519195727538317e-06
9.710642189020290971e-06
9.660900104790925980e-06
9.644827514421194792e-06
9.605681952962186188e-06
9.553195013722870499e-06
9.519697414361871779e-06
9.483742360316682607e-06
9.417384717380627990e-06
9.395442248205654323e-06
9.313382179243490100e-06
9.306689207733143121e-06
9.279634468839503825e-06
9.193276127916760743e-06
9.177550964523106813e-06
9.148749995802063495e-06
9.082746146304998547e-06
9.040295481099747121e-06
9.006706022773869336e-06
8.978789992397651076e-06
8.973353033070452511e-06
8.925555448513478041e-06
8.913480087358038872e-06
8.863366019795648754e-06
8.845518095768056810e-06
8.820552466204389930e-06
8.804839126241859049e-06
8.765558959566988051e-06
8.746706043893937021e-06
8.744852493691723794e-06
8.705319487489759922e-06
8.666282155900262296e-06
8.574158528062980622e-06
8.566971700929570943e-06
8.510120096616446972e-06
8.465442988381255418e-06
8.443857041129376739e-06
8.386959962081164122e-06
8.374132448807358742e-06
8.331164281116798520e-06
8.324509508383926004e-06
8.315605555253569037e-06
8.265398719231598079e-06
8.247382538684178144e-06
8.216002242988906801e-06
8.189449545170646161e-06
8.163535312633030117e-06
8.134447853080928326e-06
8.116729986795689911e-06
8.072046512097585946e-06
8.032568075577728450e-06
8.025545866985339671e-06
8.002175491128582507e-06
7.977100722200702876e-06
7.925910722406115383e-06
7.925214958959259093e-06
7.894575901445932686e-06
7.853772331145592034e-06
7.805152563378214836e-06
7.761260349070653319e-06
7.735027793387416750e-06
7.713219019933603704e-06
7.656280104129109532e-06
7.614705282321665436e-06
7.596790055686142296e-06
7.553694558737333864e-06
7.537697911175200716e-06
7.519054179283557460e-06
7.490497864637291059e-06
7.478991392417810857e-06
7.415019808831857517e-06
7.385237950074952096e-06
7.360917152254842222e-06
7.289512723218649626e-06
7.266709417308447883e-06
7.240410468511981890e-06
7.209600425994722173e-06
7.162269866967108101e-06
7.155575985962059349e-06
7.119956990209175274e-06
7.053337867546360940e-06
7.033877864159876481e-06
7.013831236690748483e-06
6.995905096118804067e-06
6.976918484724592417e-06
6.927978574822191149e-06
6.897187631693668664e-06
6.861568181193433702e-06
6.846117685199715197e-06
6.800213213864481077e-06
6.747759471181780100e-06
6.720759301970247179e-06
6.697126991639379412e-06
6.613733603444416076e-06
6.601170298381475732e-06
6.560765996255213395e-06
6.533321993629215285e-06
6.518747795780654997e-06
6.494562967418460175e-06
6.459906217060051858e-06
6.431404017348540947e-06
6.393001058313529938e-06
6.382195351761765778e-06
6.374675194820156321e-06
6.324464720819378272e-06
6.297465461102547124e-06
6.272626706049777567e-06
6.261749604163924232e-06
6.205486897670198232e-06
6.163721081975381821e-06
6.112735263741342351e-06
6.100189693825086579e-06
6.091941486374707893e-06
6.048122486390639096e-06
6.044039764674380422e-06
6.020841738063609228e-06
5.991886155243264511e-06
5.954279913567006588e-06
5.917661837884224951e-06
5.889254680369049311e-06
5.881356173631502315e-06
5.864270406163996086e-06
5.795508513983804733e-06
5.789649094367632642e-06
5.773515113105531782e-06
5.729251824959646910e-06
5.700012479792349041e-06
5.684303232555976138e-06
5.666131983161903918e-06
5.640455128741450608e-06
5.611587312159826979e-06
5.602433247986482456e-06
5.522018909687176347e-06
5.497323854797286913e-06
5.473157671076478437e-06
5.446686373034026474e-06
5.416831299953628331e-06
5.392854291130788624e-06
5.373802196118049324e-06
5.320667241903720424e-06
5.272440830594860017e-06
5.260286343400366604e-06
5.199687620915938169e-06
5.195865014684386551e-06
5.176592367206467316e-06
5.154039627086604014e-06
5.111215614306274801e-06
5.078009053249843419e-06
5.046652404416818172e-06
5.005261755286483094e-06
4.980528501619119197e-06
4.941446150041883811e-06
4.883178462478099391e-06
4.869363692705519497e-06
4.861653906118590385e-06
4.821310994884697720e-06
4.809148322237888351e-06
4.807050117960898206e-06
4.789085778611479327e-06
4.741629254567669705e-06
4.729425654659280553e-06
4.719830030808225274e-06
4.683338829636340961e-06
4.657218141801422462e-06
4.643667580239707604e-06
4.635294317267835140e-06
4.581972461892291903e-06
4.572868874674895778e-06
4.545991032500751317e-06
4.515815362537978217e-06
4.512664418143685907e-06
4.474066372495144606e-06
4.460078798729227856e-06
4.446022103365976363e-06
4.408705535752233118e-06
4.381862709124106914e-06
4.363332209322834387e-06
4.352723863121354952e-06
4.310580607125302777e-06
4.296974111639428884e-06
4.269771579856751487e-06
4.183359578746603802e-06
4.145074854022823274e-06
4.134850314585492015e-06
4.110544068680610508e-06
4.058846570842433721e-06
4.018635991087649018e-06
3.985442617704393342e-06
3.926727003999985754e-06
3.913472937711048871e-06
3.903945071215275675e-06
3.865226517518749461e-06
3.843009380943840370e-06
3.798592388193355873e-06
3.782506610150448978e-06
3.769162958633387461e-06
3.755204488697927445e-06
3.728422370841144584e-06
3.720585254995967261e-06
3.676262394947116263e-06
3.640237309809890576e-06
3.613213038988760673e-06
3.511721388349542394e-06
3.496304088912438601e-06
3.460967718638130464e-06
3.433671508901170455e-06
3.391146265130373649e-06
3.362433744769077748e-06
3.324008275740197860e-06
3.308553687020321377e-06
3.302077175248996355e-06
3.273650690971408039e-06
3.259605136918253265e-06
3.197524847564636730e-06
3.153905936414957978e-06
3.122547468592529185e-06
3.119673692708602175e-06
3.088485982516431250e-06
3.063756594201549888e-06
2.995368959091138095e-06
2.937232466138084419e-06
2.918043492172728293e-06
2.902922460634727031e-06
2.863034978872747160e-06
2.802467406581854448e-06
2.770655555650591850e-06
2.736388296398217790e-06
2.717843926802743226e-06
2.701969833651673980e-06
2.684295623112120666e-06
2.665011606950429268e-06
2.646433358677313663e-06
2.616417305034701712e-06
2.584950152595411055e-06
2.544978769947192632e-06
2.520954694773536175e-06
2.494913132977671921e-06
2.459735242155147716e-06
2.426027549518039450e-06
2.401020537945441902e-06
2.372298922637128271e-06
2.312656988578964956e-06
2.292176304763415828e-06
2.258799668197752908e-06
2.242053369627683423e-06
2.192752162955002859e-06
2.176821453758748248e-06
2.157133167202118784e-06
2.121155603163060732e-06
2.070776872642454691e-06
2.030393943641684018e-06
1.993756541196489707e-06
1.991900262510171160e-06
1.940508582265465520e-06
1.932539362314855680e-06
1.894063188956351951e-06
1.852550212788628414e-06
1.796952005861385260e-06
1.777853299245180096e-06
1.733115027491294313e-06
1.724816684145480394e-06
1.708812874312570784e-06
1.699622998785343952e-06
1.633999204386782367e-06
1.593497927387943491e-06
1.590296392350865062e-06
1.561697331453615334e-06
1.477062255617056508e-06
1.393719458064879291e-06
1.335494516752078198e-06
1.272700956178596243e-06
1.252019501407630742e-06
1.172431097984372173e-06
1.110444713958713692e-06
1.070855773832590785e-06
9.857924396783346310e-07
9.571467671776190400e-07
9.356626264889200684e-07
9.032031584865762852e-07
8.907023243409639690e-07
8.536017048754729331e-07
8.127467481244821101e-07
7.933638244139729068e-07
7.669819410693889949e-07
7.540451179011142813e-07
7.304565770027693361e-07
7.257515903802413959e-07
7.195992566266795620e-07
7.011265665823884774e-07
6.781203865102725103e-07
6.731478947585856076e-07
6.623120611948252190e-07
6.530042355734622106e-07
6.418023303922382183e-07
6.253167725844832603e-07
6.163047601148718968e-07
6.094371656217845157e-07
5.952244919171789661e-07
5.913314566896588076e-07
5.794446451545809396e-07
5.695597451449430082e-07
5.410583412412961479e-07
5.324642984305683058e-07
5.248465413387748413e-07
5.076893216937605757e-07
4.985327564099861775e-07
4.900458066003920976e-07
4.882002713202382438e-07
4.676963101246656151e-07
4.530716921635757899e-07
4.458542548491095658e-07
4.289602770768397022e-07
4.286835064704064280e-07
4.108978828298859298e-07
4.067136956109607127e-07
3.978301208462653449e-07
3.877437393384752795e-07
3.834274195924081141e-07
3.687275125230371486e-07
3.592127768570207991e-07
3.483517900804145029e-07
3.368581644735968439e-07
3.340803687024163082e-07
3.305075892967579421e-07
3.239416344058554387e-07
3.050645602797885658e-07
3.012791580658813473e-07
2.985036928748741047e-07
2.956269611331663327e-07
2.909547163199022179e-07
2.814849722199141979e-07
2.749552834302448900e-07
2.681785815639159409e-07
2.601127562229521573e-07
2.474260440976649988e-07
2.456212939705437748e-07
2.414647610748943407e-07
2.378757528731512139e-07
2.299366030911187408e-07
2.231472819858026924e-07
2.056666232874704292e-07
1.855712241649598582e-07
1.461645098288499867e-07
1.163333820386469597e-07
9.473213680166736594e-08
9.157032820894528413e-08
7.720769445995756541e-08
7.614745811679313192e-08
7.114278588460365427e-08
6.634005700334455469e-08
6.579029587783224997e-08
6.042343869694377645e-08
5.813337722315736755e-08
5.467048325158430089e-08
5.240962863695131091e-08
5.071727571248629829e-08
4.916508444807732303e-08
4.780397944159631152e-08
4.674573261809200631e-08
4.480656912164704408e-08
4.412923004792901338e-08
4.375102946596598485e-08
4.180909840556523704e-08
4.146097865032061236e-08
4.086050253704343049e-08
3.995858577354738372e-08
3.959966221600552672e-08
3.885093136091199995e-08
3.820701266477044555e-08
3.670677983791392762e-08
3.647072688295338594e-08
3.558934480452080606e-08
3.498104916843658430e-08
3.456705499615964072e-08
3.426155004149222805e-08
3.412505833466639160e-08
3.347832233657754841e-08
3.296245054684732168e-08
3.276474558333575260e-08
3.240998225351177098e-08
3.212514698702761962e-08
3.197727238557490637e-08
3.166377027241651376e-08
3.135632553608047601e-08
3.111452784310131392e-08
3.068434040187639766e-08
3.047961882884919760e-08
3.021396821623056894e-08
2.981182234407242504e-08
2.974655899379285984e-08
2.954006994571045652e-08
2.941516896726170671e-08
2.929890285940928152e-08
2.917490427023494703e-08
2.884758742993653868e-08
2.865467152446399268e-08
2.838213575273584865e-08
2.808993038172502565e-08
2.779446006684338499e-08
2.778467766972880781e-08
2.751121108701681806e-08
2.733404969035291288e-08
2.729759351893790154e-08
2.703988144503455260e-08
2.697908385584923963e-08
2.674784660428031202e-08
2.670627452516782796e-08
2.652760144883359317e-08
2.647589880666600948e-08
2.639692731065679254e-08
2.636623364082879561e-08
2.625647255172225414e-08
2.610023486226964451e-08
2.603984050608687539e-08
2.584861036325492023e-08
2.581896474396216945e-08
2.570696189252430486e-08
2.563266043864587118e-08
2.557846023876209074e-08
2.552326705540508556e-08
2.531938392280608241e-08
2.523446873681223224e-08
2.520605768552286463e-08
2.509574947850978788e-08
2.496445006272551836e-08
2.490065220683845837e-08
2.484233618815778755e-08
2.480170735452702502e-08
2.468262394472731103e-08
2.466185122784736450e-08
2.453831271509443468e-08
2.447519520387686498e-08
2.437057311510670843e-08
2.430357781690872798e-08
2.422186007322579826e-08
2.419577604939604498e-08
2.414097011183002905e-08
2.401191778744760086e-08
2.397394460729174170e-08
2.394467202293526498e-08
2.385619168876473850e-08
2.373384511145104625e-08
2.371490026575884258e-08
2.368618190473625873e-08
2.365910845014695951e-08
2.359509920779601089e-08
2.350556194130604126e-08
2.342591898241153103e-08
2.336525106727549428e-08
2.329722192939698289e-08
2.326528480978140578e-08
2.322237513396885333e-08
2.320385128484758752e-08
2.311020885770176392e-08
2.302775925500100129e-08
2.299610990519340703e-08
2.293849732382113871e-08
2.288674672001889121e-08
2.284388322948416317e-08
2.280625110984146886e-08
2.277780097870163445e-08
2.270285293093365908e-08
2.265770859821714112e-08
2.261138831727294018e-08
2.257247011527852010e-08
2.250290087602024869e-08
2.241903551691848406e-08
2.239004004422895378e-08
2.235964480234997609e-08
2.232282803049656650e-08
2.229145223964223987e-08
2.222730977052833623e-08
2.217374905910673988e-08
2.211549521291544806e-08
2.210274274716539367e-08
2.207341509574689553e-08
2.203177018600399606e-08
2.197676352011512790e-08
2.196252246733365610e-08
2.184592950982278126e-08
2.181323921490729845e-08
2.179620750553112885e-08
2.177530866731558490e-08
2.175626967471089301e-08
2.165543477872233780e-08
2.160271073137209896e-08
2.158300738130947138e-08
2.153558220641116350e-08
2.146766675537037372e-08
2.140110133552752814e-08
2.137784349542926066e-08
2.137127808055083733e-08
2.134309795565059176e-08
2.123827336220074358e-08
2.122883913102668885e-08
2.117128694578696013e-08
2.112931518638561101e-08
2.109493202340217977e-08
2.101292118084074900e-08
2.096918017002735724e-08
2.089790562820326159e-08
2.089189266030189174e-08
2.086589390160042967e-08
2.082875916187276744e-08
2.071247351409510884e-08
2.068551196998669184e-08
2.064745707741622027e-08
2.062040138639531506e-08
2.059703163581616536e-08
2.055899628317092720e-08
2.048256497744205262e-08
2.044408375923012500e-08
2.040151692028757680e-08
2.038142277172028116e-08
2.034629176250746241e-08
2.028893497652006772e-08
2.022096978748777474e-08
2.017268485587919713e-08
2.011243438460041943e-08
2.007242372314976819e-08
2.004679977574141958e-08
2.000742682639611303e-08
1.999687881948375434e-08
1.991223363972949301e-08
1.988772524441628775e-08
1.983448605358262284e-08
1.980848907123800018e-08
1.977012686893431237e-08
1.973537777644196467e-08
1.969211105290469277e-08
1.960346729390494147e-08
1.959804230011741311e-08
1.954704309525823192e-08
1.943836736018056399e-08
1.940259330979188235e-08
1.935668514363442227e-08
1.929892867735816253e-08
1.924461301427982107e-08
1.922577474999798142e-08
1.918690806235190394e-08
1.915127079143985611e-08
1.909926972132325318e-08
1.899768875546214986e-08
1.896610868357129220e-08
1.892488477039933059e-08
1.883891442844287667e-08
1.881045363916200586e-08
1.877119792936809972e-08
1.874961874648306548e-08
1.864059129275119631e-08
1.858240494811980170e-08
1.852476216868126357e-08
1.845060459970682132e-08
1.843683605784462998e-08
1.840011698561738740e-08
1.834434115721705894e-08
1.824108153414272238e-08
1.813469374667420198e-08
1.812489536234807019e-08
1.807929095321014756e-08
1.799403470670313254e-08
1.793744885958403756e-08
1.781243241794072674e-08
1.774076885396880243e-08
1.772616542439209297e-08
1.765666191033687937e-08
1.757177869876613840e-08
1.737531363232847070e-08
1.727292264774860087e-08
1.720127862370190996e-08
1.692547257903243008e-08
1.634726309873713035e-08
1.588406384200879984e-08
1.563681450988951838e-08
1.530043469699648995e-08
1.483448031081024965e-08
1.433654883697954574e-08
1.384575121221587324e-08
1.372855251702276291e-08
1.335222155063320315e-08
1.324784637546372323e-08
1.288808615385050871e-08
1.264342408546781371e-08
1.225678047944711579e-08
1.207431576943918117e-08
1.181835074248738238e-08
1.176706998506915625e-08
1.163818819094331047e-08
1.122162540667659414e-08
1.097381030490396370e-08
1.086948575590440669e-08
1.054597031924231487e-08
1.039084285281433040e-08
1.020744289093045154e-08
9.991171445733471046e-09
9.806886858143570862e-09
9.720867666374033433e-09
9.487053809209555766e-09
9.384412358315330493e-09
9.223718677731085336e-09
9.073245266222329519e-09
8.993569444726290385e-09
8.926609673665097944e-09
8.660085093481484364e-09
8.598135536885820329e-09
8.406751739187257044e-09
8.284174235484442761e-09
8.268726148230598483e-09
8.157707398481761629e-09
8.118266947576557868e-09
7.966231230227549531e-09
7.788105271799850016e-09
7.697755322055854776e-09
7.562817039286073850e-09
7.404609370098569343e-09
7.367845000771922059e-09
7.325137385549851388e-09
7.273905477944708764e-09
7.169605797940903358e-09
7.051490058529452654e-09
7.011520253286107618e-09
6.929238516306668316e-09
6.845544575639905815e-09
6.765163540478624782e-09
6.648444461632152525e-09
6.549447206793956866e-09
6.523707352101837387e-09
6.498876992111490836e-09
6.414913045205139497e-09
6.381025485779900919e-09
6.313307210348284571e-09
6.257604212578371516e-09
6.186841705613232989e-09
6.083196613104746575e-09
6.030290489178469215e-09
5.992152551925755688e-09
5.935152369573870601e-09
5.926235502329291194e-09
5.825582238827564652e-09
5.803818758920442633e-09
5.713622464043055516e-09
5.693636229153753447e-09
5.684938741978839971e-09
5.675102165980661084e-09
5.657467383457515098e-09
5.508993261571504263e-09
5.480972120608385012e-09
5.475432995893925181e-09
5.382111645246823173e-09
5.345832221337332157e-09
5.329842345247470803e-09
5.281630244269308605e-09
5.189555452034255723e-09
5.156941984552076974e-09
5.140845082962641754e-09
5.117883006278134417e-09
5.091252308631055712e-09
5.069891617637267700e-09
4.979926249149002615e-09
4.958957688927512208e-09
4.929643360185309575e-09
4.904664230309663253e-09
4.839256551036896781e-09
4.834585176638483972e-09
4.799084241113860116e-09
4.778159201634935016e-09
4.750235316208772929e-09
4.706581790969721624e-09
4.682014331791606310e-09
4.666446340451102515e-09
4.645076767673117502e-09
4.610081205669303017e-09
4.598081471129944475e-09
4.563359023990187779e-09
4.546145682127189502e-09
4.525030572466448575e-09
4.471035097708409012e-09
4.448293289271987305e-09
4.412896270622468364e-09
4.394832497922607217e-09
4.385159790842863003e-09
4.361553784804073075e-09
4.336734527043972776e-09
4.315630519613478100e-09
4.274505194246103201e-09
4.256134111813025811e-09
4.246716311939735533e-09
4.206856196731223463e-09
4.195217506719473022e-09
4.160933375629838338e-09
4.144129484018321818e-09
4.136766040829797930e-09
4.113834606300770247e-09
4.101638584330657977e-09
4.095461303421643606e-09
4.065875192083012735e-09
4.040393353221816142e-09
4.023846589262802809e-09
4.002612463693822065e-09
3.983575691535179431e-09
3.952721261413216780e-09
3.944428783597686561e-09
3.915046953295586718e-09
3.883061427956135958e-09
3.874599752151652865e-09
3.863552144878212857e-09
3.836365891629611724e-09
3.810980420126952595e-09
3.806751802670760298e-09
3.783211965924238029e-09
3.764288436514107161e-09
3.734148990020003112e-09
3.697775419198023883e-09
3.678109150584418785e-09
3.675669768554712391e-09
3.653529923042242444e-09
3.618138677552451554e-09
3.592938613294904826e-09
3.585069796585571567e-09
3.564369244202225673e-09
3.551893668074512789e-09
3.534470272015255432e-09
3.524116554132206147e-09
3.510518542526597230e-09
3.487370392463162716e-09
3.477921950434392784e-09
3.462127473596865457e-09
3.443597407226661744e-09
3.429114103781216727e-09
3.422409022846295557e-09
3.402369719296416406e-09
3.375880019973465096e-09
3.368159307015616832e-09
3.347423893629297709e-09
3.328747943953658250e-09
3.319956531910861486e-09
3.279768012731665294e-09
3.275708371219820947e-09
3.253747049569710725e-09
3.251173330554024687e-09
3.222606181907394785e-09
3.213299626381171947e-09
3.185253616422301093e-09
3.182054397754541242e-09
3.152906158376822532e-09
3.129250858435739246e-09
3.124403402665620888e-09
3.096974232619231771e-09
3.089822619983806362e-09
3.072715415441962250e-09
3.063924225443770410e-09
3.041513485513291926e-09
3.023638006638407205e-09
3.013011840025114907e-09
3.003217452501871776e-09
2.994554160196116754e-09
2.967855294855326065e-09
2.962282863450127479e-09
2.945258925635130254e-09
2.918810970697904850e-09
2.899563700253793286e-09
2.885825578502476674e-09
2.872024396083361353e-09
2.866284098956839443e-09
2.841790802676769090e-09
2.840396362557839893e-09
2.826777922848577873e-09
2.797504006224471595e-09
2.767887252730361070e-09
2.760030648474298687e-09
2.750967453835073684e-09
2.744303895241273494e-09
2.726605607961118949e-09
2.713687052846580627e-09
2.701624035594818452e-09
2.687082112373673226e-09
2.671296073231133050e-09
2.658358866369781026e-09
2.650270225501571986e-09
2.625992756577488763e-09
2.622285499853660440e-09
2.606310278707724137e-09
2.588345315857054629e-09
2.581005187352047869e-09
2.571104662507650573e-09
2.543689703315976658e-09
2.534563003919743096e-09
2.530447407167457641e-09
2.519227049191385959e-09
2.499217721663171687e-09
2.486665762191364593e-09
2.472147819787551271e-09
2.460971426643254745e-09
2.445586400057209175e-09
2.426314926751160783e-09
2.416806310634456167e-09
2.392461784239685585e-09
2.387398279068975171e-09
2.369528573353818501e-09
2.363689688422709878e-09
2.355583061941501910e-09
2.329727299965611564e-09
2.322583236846753607e-09
2.309949342915729176e-09
2.302191326464253507e-09
2.290306388985641206e-09
2.273261801022385953e-09
2.257735332023003139e-09
2.243521590727937109e-09
2.240179375334605538e-09
2.221933970147915716e-09
2.218896621997146212e-09
2.206544502669771646e-09
2.191386405669959458e-09
2.180937430651397335e-09
2.167580781531341927e-09
2.157405365466047442e-09
2.138875299095843729e-09
2.129342480117202285e-09
2.119972641878575814e-09
2.105861929280195000e-09
2.098978546527519029e-09
2.093006656878060312e-09
2.078826888407547813e-09
2.068923699027891416e-09
2.064259208012231284e-09
2.041183222445397405e-09
2.033065271689338260e-09
2.019532097108367452e-09
2.012545019525191492e-09
2.002613630480709617e-09
1.997325638214419996e-09
1.976458330332775404e-09
1.971105056952637824e-09
1.958937900781165808e-09
1.939534532979791948e-09
1.926041548472312570e-09
1.919750358680971658e-09
1.912385805269423145e-09
1.885898104347916160e-09
1.876387045740557369e-09
1.861243714706972696e-09
1.855792186589155790e-09
1.849168485001939644e-09
1.846549135819941512e-09
1.822320738753546721e-09
1.798600934854732714e-09
1.783118541709427518e-09
1.781046976567779438e-09
1.768822310843631840e-09
1.756684464560009928e-09
1.747603617374693385e-09
1.736223609327680606e-09
1.723850950874350474e-09
1.720038333985485224e-09
1.718690967322800134e-09
1.710430574952681582e-09
1.694783535732824475e-09
1.693224671583948293e-09
1.679067440640835684e-09
1.656365267166393096e-09
1.650467873481886727e-09
1.642396552092861839e-09
1.641561331311436334e-09
1.629531398705807987e-09
1.622909473475431241e-09
1.615880873551134300e-09
1.602470156569779647e-09
1.595347076666087105e-09
1.576730634944567555e-09
1.554367856648752877e-09
1.551788586517943713e-09
1.546573091815162115e-09
1.541277216965397656e-09
1.526992865485965467e-09
1.519117831527694307e-09
1.501303970030676282e-09
1.494004142621463416e-09
1.488418499562271791e-09
1.480625400063217967e-09
1.470978228113040132e-09
1.469446342383662341e-09
1.457334364296514195e-09
1.439085739463052960e-09
1.434471430528105884e-09
1.429704910016482700e-09
1.422587492250215746e-09
1.402285176865802896e-09
1.399865889872842217e-09
1.393748227940250217e-09
1.381426750768355305e-09
1.374965918898851669e-09
1.364620638710789535e-09
1.344485855980792621e-09
1.339580224524183905e-09
1.330300869462064384e-09
1.319195974680553718e-09
1.309230168722308463e-09
1.302224217347713875e-09
1.296552865071021188e-09
1.285737960543542613e-09
1.277732586402180459e-09
1.265437643560574088e-09
1.253328774097894893e-09
1.251068248997455612e-09
1.249967129801632382e-09
1.245594627441448665e-09
1.228647628082057963e-09
1.218659950730227592e-09
1.209222610931703912e-09
1.196942878145534905e-09
1.188087628278822194e-09
1.180784359178232990e-09
1.171126751131623678e-09
1.164699336975161259e-09
1.151262085663518064e-09
1.136323701800279196e-09
1.129143112343911071e-09
1.119737857990799057e-09
1.111148950627693921e-09
1.106539193607147809e-09
1.091115309215240359e-09
1.084306089360609349e-09
1.070510902145827004e-09
1.067141264243787191e-09
1.059286991456076521e-09
1.044253905568837126e-09
1.027285478905071159e-09
1.018620077175569349e-09
1.012857353543950012e-09
9.886975682604770554e-10
9.650580334863434473e-10
9.590389593583381611e-10
9.395947353496580945e-10
9.233385722673403961e-10
9.068970574510615279e-10
8.999066491988116923e-10


==> data/eigs_after_stabilization.txt <==
 0.687002 0.726656
 0.687002 -0.726656
 0.767150 0.641468
 0.767150 -0.641468
 0.835765 0.549087
 0.835765 -0.549087
 0.893860 0.448346
 0.893860 -0.448346
 0.939789 0.341755
 0.939789 -0.341755
 1.000000 0.000000
 0.993248 0.116010
 0.993248 -0.116010
 0.973088 0.230432
 0.973088 -0.230432


==> data/eigs_before_stabilization.txt <==
 -1.397747 1.428792
 -1.397747 -1.428792
 -1.900603 0.000000
 -1.457414 0.874435
 -1.457414 -0.874435
 -0.724159 1.468197
 -0.724159 -1.468197
 -1.556845 0.101581
 -1.556845 -0.101581
 -0.054902 1.606932
 -0.054902 -1.606932
 -1.403415 0.553970
 -1.403415 -0.553970
 0.365993 1.475081
 0.365993 -1.475081
 -1.309008 0.469891
 -1.309008 -0.469891
 -1.134759 0.742907
 -1.134759 -0.742907
 0.670506 1.245782
 0.670506 -1.245782
 -0.901057 0.902201
 -0.901057 -0.902201
 -0.295867 1.282559
 -0.295867 -1.282559
 0.420833 1.271855
 0.420833 -1.271855
 0.102441 1.329660
 0.102441 -1.329660
 -1.161435 0.000000
 -1.094596 0.392774
 -1.094596 -0.392774
 -1.126146 0.300015
 -1.126146 -0.300015
 -0.459017 1.162270
 -0.459017 -1.162270
 -1.107893 0.205425
 -1.107893 -0.205425
 -0.630542 1.012946
 -0.630542 -1.012946
 -0.979527 0.507829
 -0.979527 -0.507829
 -0.875335 0.694386
 -0.875335 -0.694386
 -0.666294 0.952681
 -0.666294 -0.952681
 -0.436787 1.102810
 -0.436787 -1.102810
 -0.952888 0.000000
 -1.034765 0.082168
 -1.034765 -0.082168
 -0.802785 0.702233
 -0.802785 -0.702233
 -0.989687 0.101580
 -0.989687 -0.101580
 0.112924 1.225056
 0.112924 -1.225056
 -0.829629 0.603472
 -0.829629 -0.603472
 -0.258237 1.111639
 -0.258237 -1.111639
 -0.892811 0.285071
 -0.892811 -0.285071
 0.906831 0.947597
 0.906831 -0.947597
 -0.802503 0.435935
 -0.802503 -0.435935
 -0.288776 1.032524
 -0.288776 -1.032524
 -0.657721 0.682918
 -0.657721 -0.682918
 -0.544627 0.820125
 -0.544627 -0.820125
 -0.398865 0.914347
 -0.398865 -0.914347
 0.647159 1.024956
 0.647159 -1.024956
 -0.024262 1.047441
 -0.024262 -1.047441
 -0.642660 0.529315
 -0.642660 -0.529315
 -0.224676 0.938336
 -0.224676 -0.938336
 -0.155920 0.972532
 -0.155920 -0.972532
 -0.468519 0.713376
 -0.468519 -0.713376
 -0.710030 0.051218
 -0.710030 -0.051218
 -0.371033 0.787641
 -0.371033 -0.787641
 0.241630 1.034613
 0.241630 -1.034613
 0.328287 0.973173
 0.328287 -0.973173
 -0.372113 0.754558
 -0.372113 -0.754558
 -0.468429 0.000000
 -0.570403 0.389025
 -0.570403 -0.389025
 0.096728 0.968130
 0.096728 -0.968130
 -0.569439 0.256314
 -0.569439 -0.256314
 0.190955 0.967779
 0.190955 -0.967779
 -0.014393 0.879142
 -0.014393 -0.879142
 0.597660 0.865689
 0.597660 -0.865689
 0.377408 0.904995
 0.377408 -0.904995
 0.072766 0.857239
 0.072766 -0.857239
 0.497283 0.856934
 0.497283 -0.856934
 0.240812 0.837588
 0.240812 -0.837588
 0.603703 0.804127
 0.603703 -0.804127
 0.745806 0.744391
 0.745806 -0.744391
 0.945311 0.581131
 0.945311 -0.581131
 0.687286 0.726956
 0.687286 -0.726956
 -0.249284 0.444608
 -0.249284 -0.444608
 0.468879 0.757198
 0.468879 -0.757198
 0.749930 0.675377
 0.749930 -0.675377
 0.767214 0.641521
 0.767214 -0.641521
 0.632124 0.656514
 0.632124 -0.656514
 0.276623 0.663782
 0.276623 -0.663782
 0.835744 0.549073
 0.835744 -0.549073
 0.567055 0.638006
 0.567055 -0.638006
 0.843293 0.541074
 0.843293 -0.541074
 0.752052 0.551743
 0.752052 -0.551743
 0.893872 0.448352
 0.893872 -0.448352
 0.845540 0.481423
 0.845540 -0.481423
 0.896757 0.427246
 0.896757 -0.427246
 0.921202 0.401382
 0.921202 -0.401382
 0.941550 0.371576
 0.941550 -0.371576
 0.939758 0.341744
 0.939758 -0.341744
 1.000001 0.000000
 -0.029959 0.503996
 -0.029959 -0.503996
 0.993248 0.116010
 0.993248 -0.116010
 0.994514 0.000000
 1.007925 0.035106
 1.007925 -0.035106
 0.973065 0.230426
 0.973065 -0.230426
 0.975980 0.256672
 0.975980 -0.256672
 0.945122 0.309770
 0.945122 -0.309770
 0.980966 0.201545
 0.980966 -0.201545
 0.986519 0.096292
 0.986519 -0.096292
 0.986922 0.136129
 0.986922 -0.136129
 0.934078 0.250972
 0.934078 -0.250972
 -0.119142 0.326607
 -0.119142 -0.326607
 0.051287 0.412525
 0.051287 -0.412525
 0.580916 0.416261
 0.580916 -0.416261
 0.939776 0.106766
 0.939776 -0.106766
 0.851251 0.252052
 0.851251 -0.252052


==> data/heat_interp_vs_exp_0.txt <==
5.599609894978430091e-04 3.065890552017558335e-05 1.054928509011121562e-04 1.143064886391376156e-05 8.213690219086022815e-05 4.775813078339297135e-11 4.895639449387090281e-12
1.488654993851756814e-03 6.063545595913488739e-05 2.540735810623306890e-04 2.676673638812854250e-05 1.957549424198012922e-04 1.325521914452565397e-10 1.331446064511965233e-11
2.575526364304137061e-03 4.460878109542321113e-04 4.274051312522786361e-04 4.517946786630755440e-05 3.366439388171604818e-04 1.561724083387616702e-10 2.570610391217087454e-12
3.719058809976694135e-03 1.043080188303679989e-03 6.227646222152216637e-04 6.714725672984922511e-05 5.116663350129835308e-04 4.499973726979078492e-10 7.661871137543130317e-12
4.883221965380268870e-03 1.588228364477028975e-03 8.364133737432943860e-04 9.286524563556497469e-05 7.259746047543202963e-04 1.311781794299804460e-09 4.057199021190172061e-12
6.053454183942985622e-03 1.859549978413532756e-03 1.061645291577928418e-03 1.219470055182636514e-04 9.796709828726601899e-04 1.408086980347889039e-09 2.586109104640854639e-11
7.214797502448355715e-03 1.826092984381411100e-03 1.290161415468560335e-03 1.533837302147844639e-04 1.266395789827789997e-03 4.489670857310557039e-10 6.615152869926532730e-12
8.342517146100902892e-03 1.609115851506359718e-03 1.512621951184289770e-03 1.855870634857037516e-04 1.572642081579589401e-03 7.346603325686373864e-10 3.921307722976052901e-12
9.398123196019625425e-03 1.351099222177687409e-03 1.718813672844099472e-03 2.165011390942161995e-04 1.877991258135258690e-03 7.901856946546104155e-10 1.620428236037696479e-10
1.033011011555196035e-02 1.132824030396939463e-03 1.898801865809929268e-03 2.438002745424050488e-04 2.156793248267563357e-03 1.108269032101816265e-10 1.755040557327447459e-10
1.107969690093302262e-02 9.669276408166282977e-04 2.044443887695202022e-03 2.651641023794226726e-04 2.381464920574671851e-03 1.167830276926906663e-10 2.927968978383432841e-11
1.159011964511691417e-02 8.273914163980933267e-04 2.149767644422873047e-03 2.785947870433957974e-04 2.526894170891136326e-03 1.635918067677266663e-10 1.025766138695871632e-10
1.181705848423053595e-02 6.802152466942601450e-04 2.209866998510001679e-03 2.827216584360137119e-04 2.574979772099084130e-03 1.992983555965111009e-10 1.482307609990130004e-10
1.173780349580955118e-02 5.051710816497134715e-04 2.219358370069368647e-03 2.770230701183429289e-04 2.518319749772901517e-03 2.476827631880951230e-10 3.086242372773995157e-11
1.135723313542591484e-02 3.121675137194301897e-04 2.172008927975976889e-03 2.619523518174737831e-04 2.362183150083518868e-03 4.654143737070626230e-10 3.596234421365807066e-12
1.070904162144170613e-02 1.566156692884845825e-04 2.062864676189324342e-03 2.389013700667685924e-04 2.124119061001072950e-03 4.014459875634202035e-10 1.247526526526598900e-10
9.851087383029089040e-03 1.479324240358792508e-04 1.892813029283679782e-03 2.099979359662107470e-04 1.830840129212640832e-03 7.802327672834508121e-10 1.957012329967255937e-11
8.854633881997031608e-03 4.216698681971386975e-04 1.672633473822848771e-03 1.777423271038802710e-04 1.512805743477230180e-03 5.325535568090344896e-10 2.879829708035686053e-11
7.788838599474878777e-03 1.020814688299509498e-03 1.421307327321486014e-03 1.445859035891228217e-04 1.198075758238603683e-03 9.238556586410595628e-10 2.270095222911550081e-10
6.704345018373469856e-03 1.684830579586016341e-03 1.157383248538090825e-03 1.126080700206699703e-04 9.078758866103431302e-04 9.187113292341564375e-10 4.528848407403529563e-10
5.622123142667412310e-03 1.799406384630053424e-03 8.924914347065993070e-04 8.335990023455863707e-05 6.551734778910134338e-04 3.479527777017210610e-10 7.587930284103094891e-11
4.533965968288811155e-03 9.516731375707188079e-04 6.366652634486325013e-04 5.778881416307335428e-05 4.451331338148900585e-04 7.885532227192015853e-10 1.066142285566229475e-09
3.416913537383159394e-03 2.758936833942016165e-04 4.060512620510658977e-04 3.618546208161710354e-05 2.760231244176569732e-04 8.614575719434469647e-11 1.112459013796751606e-09
2.255181442033848960e-03 7.910395906046696624e-04 2.138321843655477394e-04 1.821542236157824846e-05 1.405593990251308156e-04 9.639462561494838155e-10 3.057477604428981977e-10
1.054952614597759464e-03 4.373271084616020543e-04 5.455903876870615843e-05 3.059584339170501321e-06 2.776273000484538733e-05 6.671828645110622347e-10 1.129562554602614455e-10
1.601719391102207624e-04 2.515703528138679701e-05 9.129246075639807501e-05 1.040962490328478651e-05 7.515926944015594025e-05 3.299713835502871007e-10 1.198412480363231225e-10
1.368312640160462834e-03 9.446415311087363875e-07 2.412257832988817796e-04 2.347376638833775786e-05 1.812528606119911956e-04 7.206331087417083836e-10 1.771831570351878327e-10
2.563863763673346341e-03 5.517451818188856549e-04 4.036622272788337185e-04 3.733604144329216723e-05 3.023952511053140668e-04 3.881774901515200327e-10 1.914846059491992492e-11
3.754803912593196458e-03 1.357953877195061665e-03 5.799113669131550353e-04 5.294492705432141122e-05 4.480512730056229742e-04 4.307665335545607377e-11 7.139444591075516655e-11
4.949086684469694575e-03 2.094921328933185833e-03 7.672899665656096602e-04 7.083779863958916678e-05 6.240437841520396489e-04 2.812132748886142508e-10 1.327271625939374644e-10
6.144622568677871044e-03 2.553107771040785678e-03 9.607854800184334465e-04 9.104041067486967620e-05 8.314250615240048603e-04 3.642464108111198584e-10 1.277555838896660134e-11
7.326811522747611605e-03 2.709106464486410459e-03 1.154184559111204322e-03 1.130391057275748068e-04 1.065599441482767418e-03 6.167244492871759576e-11 1.076712052849870815e-10
8.468509902156640123e-03 2.671615542351624129e-03 1.340392325037687016e-03 1.358093238716939766e-04 1.315850352840097770e-03 9.169376369300152874e-11 4.034905742855698918e-11
9.529911927910639236e-03 2.566629020817945417e-03 1.511549164217917962e-03 1.579035880712176265e-04 1.565601267296434784e-03 9.251444055280444445e-11 4.800604358479176881e-11
1.046038717161756892e-02 2.467045682272406282e-03 1.659984222982302526e-03 1.776097021146672006e-04 1.793850477700198454e-03 1.404973914986840100e-10 6.883915659727790626e-11
1.120396378640542423e-02 2.387304265639933476e-03 1.779460061007043237e-03 1.931752897195160301e-04 1.977932557750472498e-03 5.066880248705274425e-11 1.119815351557917893e-11
1.170768365753094287e-02 2.308326622486589486e-03 1.865463301322201062e-03 2.030659373373211452e-04 2.097178706255364844e-03 7.686118408400943736e-11 5.037747996539110318e-11
1.193079552337739102e-02 2.203324784844973294e-03 1.914256806694769608e-03 2.062145072692089798e-04 2.136677786302998427e-03 1.057021137285119039e-10 6.577050015721397358e-11
1.185270719169828624e-02 2.055962315588466538e-03 1.921566203295199671e-03 2.022024448438131117e-04 2.090323557556672540e-03 2.079509897612297209e-10 4.446221169018826913e-12
1.147806145795904342e-02 1.873922064031141588e-03 1.882240866865725337e-03 1.913638618831203786e-04 1.962446017387486918e-03 1.434816709888764308e-10 2.875033544569305377e-11
1.083764685174681830e-02 1.701696179516432039e-03 1.791996634997961024e-03 1.747559076510363241e-04 1.767484669080277015e-03 3.151452432348378352e-10 4.086331273356336169e-11
9.984284706265889042e-03 1.628026628212264626e-03 1.651201109118982657e-03 1.539954725060521668e-04 1.527412378494075185e-03 9.791456534458120586e-11 8.316280997178182588e-11
8.983524770123985093e-03 1.763704749764283264e-03 1.468274679807812788e-03 1.309609925983501455e-04 1.267243683400698373e-03 2.229718631951982388e-10 1.537836524789781834e-10
7.900385096383466532e-03 2.144352378247393887e-03 1.258363528337635984e-03 1.074484413272625005e-04 1.009925162033464829e-03 1.283932959950107033e-10 3.869189413308049552e-10
6.785285267149721022e-03 2.555770519705014010e-03 1.036234464284246926e-03 8.490950563033727860e-05 7.726303581754301320e-04 1.975193342218517500e-10 5.473776987230394298e-10
5.664217600684029463e-03 2.489626372426556600e-03 8.108782232529865297e-04 6.432680396217804741e-05 5.655346309765274526e-04 3.993605446339643095e-11 3.869038422976700531e-11
4.538307762517401756e-03 1.600186757171551122e-03 5.898824120191825671e-04 4.616183615080426961e-05 3.921444143248908887e-04 8.833822562337445561e-11 1.033577667897134233e-09
3.394598757878508621e-03 3.682192438761999753e-04 3.859109279856776098e-04 3.031911254791630483e-05 2.499927340962604383e-04 1.261479809500087867e-11 1.170348928880571293e-09
2.223120512557019701e-03 2.821879653649439490e-04 2.093900316412211637e-04 1.618607347048106604e-05 1.317009606967567414e-04 1.008069183683346637e-10 4.044745649522951680e-10
1.028889562232987442e-03 1.743666213170763646e-04 5.551985037968720782e-05 2.775849239720212802e-06 2.650832848945933184e-05 3.997955300150124458e-10 1.455770781699783356e-10
1.707666712770228301e-04 1.066490029966726816e-04 9.237532873512810383e-05 1.112027762084633054e-05 7.815675039288261239e-05 2.927106335093299094e-10 3.081919719427617110e-10
1.360201215738765512e-03 6.677416784639511604e-05 2.500034926181671224e-04 2.674429155968827132e-05 1.952181398805485912e-04 3.384350577562145190e-10 3.078883814566779620e-10
2.536261542524176349e-03 3.752101871685731282e-04 4.260124011016275247e-04 4.518023290078776455e-05 3.365743497695250497e-04 7.243596833461651840e-10 5.038791606182257965e-11
3.706220884991839881e-03 1.025340351717751730e-03 6.224944658341780013e-04 6.714789986794755805e-05 5.116583844820832283e-04 3.365059342286258470e-10 2.129039167186874693e-10
4.877541348994540726e-03 1.595211032559884501e-03 8.365600087738567225e-04 9.286512608253083556e-05 7.259742562384374764e-04 4.354898663905260037e-10 7.583045302794744202e-11
6.049952123845514507e-03 1.873077277998902446e-03 1.061884073224161895e-03 1.219466650237421845e-04 9.796707677285354521e-04 4.881846038529147336e-10 3.939870651947785518e-11
7.212341366787278218e-03 1.838757788272360472e-03 1.290375121024478489e-03 1.533833560434239018e-04 1.266395970267009119e-03 1.196927001956282766e-10 6.560618714956945041e-11
8.340791722759810511e-03 1.618897267184671307e-03 1.512783027138198122e-03 1.855867729736448979e-04 1.572641920251305336e-03 7.794831446972239064e-11 5.234568334344658069e-11
9.396946081062118594e-03 1.358020772060264392e-03 1.718925842226326495e-03 2.165010111969678519e-04 1.877991253701249974e-03 1.792166415270912694e-11 1.526068160728755174e-11
1.032933040991768081e-02 1.137490757365355876e-03 1.898876631642565371e-03 2.438000277353857825e-04 2.156793231049780601e-03 2.643574248395452742e-11 1.023554574430818320e-10
1.107919168999060844e-02 9.699818174349061906e-04 2.044492401000574944e-03 2.651641088813327940e-04 2.381464781032516242e-03 2.193267789607489249e-11 1.756106371431087609e-11
1.158979831580175812e-02 8.293530035459184546e-04 2.149798589995643994e-03 2.785946720815779543e-04 2.526894210672647745e-03 1.999378440586951911e-10 5.638245426098364987e-11
1.181685651184860575e-02 6.814594809387841678e-04 2.209886523520054880e-03 2.827216693339629217e-04 2.574979707785196581e-03 7.270983815033105202e-11 8.114486860222314135e-11
1.173767806907122235e-02 5.059522893269274846e-04 2.219370571519441171e-03 2.770229812476543430e-04 2.518319723020301382e-03 1.311839525897084968e-10 2.516387098694394808e-11
1.135715587828300954e-02 3.126561729196453143e-04 2.172016532033360647e-03 2.619524160052399964e-04 2.362183156479957802e-03 2.426840950420228182e-10 3.363709311088314280e-11
1.070899430006289066e-02 1.569188884724681543e-04 2.062869381019183379e-03 2.389012982306759625e-04 2.124119039693006528e-03 1.267359550638502697e-10 8.388312267015862744e-11
9.851058632811771076e-03 1.481186636684839186e-04 1.892815907200695591e-03 2.099979523304540407e-04 1.830840106468389905e-03 5.369944489075351157e-10 6.767653104589044233e-11
8.854616393846548306e-03 4.217858819903774759e-04 1.672635266515953845e-03 1.777423327269378461e-04 1.512805768106861848e-03 2.594138237554943771e-10 1.293525286882868386e-10
7.788828259919000629e-03 1.020884158166701638e-03 1.421308396925002882e-03 1.445858980717584785e-04 1.198075723048974695e-03 7.260467782543855719e-10 6.266906993346310628e-10
6.704338734513815012e-03 1.684872848725760264e-03 1.157383900647790398e-03 1.126080366116166687e-04 9.078758890077587296e-04 7.059259843344989349e-10 1.017146367132681917e-09
5.622119496066169120e-03 1.799432160693115179e-03 8.924918307042783994e-04 8.335995644292992779e-05 6.551735127686697524e-04 2.622257966322649736e-10 1.511706315682204149e-10
4.533963855511746743e-03 9.516880935109828243e-04 6.366654911731384203e-04 5.778875878037492697e-05 4.451330319851232176e-04 6.802371999015122128e-10 2.194257664456245038e-09
3.416912619244039107e-03 2.758846649462132206e-04 4.060514008751292536e-04 3.618549244965851841e-05 2.760232776651827535e-04 9.208545037608928396e-11 2.301981272267994427e-09
2.255180606230533513e-03 7.910346120976186057e-04 2.138322586221486077e-04 1.821542151320132419e-05 1.405592205658279248e-04 1.208152689002872648e-09 5.941951375376675060e-10
1.054952507735740230e-03 4.373233757794803278e-04 5.455909298981292954e-05 3.059554083785498424e-06 2.776286170433003853e-05 1.245652581083334098e-09 3.250318070247004698e-10
1.601718203131374807e-04 2.515833016114576992e-05 9.129244241601330856e-05 1.040957529893637989e-05 7.515930063858866639e-05 6.499778493207486463e-11 3.477707011256825353e-10
1.368312811269589702e-03 9.456913315775139495e-07 2.412257701027709089e-04 2.347382520367924386e-05 1.812529542148388906e-04 1.391821768947920646e-09 4.364095751441254833e-10
2.563863723021198027e-03 5.517445600857762145e-04 4.036622202409079208e-04 3.733597129051968722e-05 3.023950857504731360e-04 1.415497941081866884e-09 2.125144504816489643e-11
3.754803556341279602e-03 1.357953896786501247e-03 5.799113690270196741e-04 5.294502978037129992e-05 4.480514219211695348e-04 5.537952318945826846e-10 2.830242706863828062e-10
4.949086974705529940e-03 2.094921276904138097e-03 7.672899665231991406e-04 7.083764531534697539e-05 6.240437363620454647e-04 3.541646975691037369e-10 2.052615855063777417e-10
6.144622311929026637e-03 2.553108064566877999e-03 9.607854902125012586e-04 9.104060490794374516e-05 8.314249841530063634e-04 5.040003969725148636e-10 8.788525462932739174e-11
7.326811635490315666e-03 2.709106433860242191e-03 1.154184557934812005e-03 1.130389325487701768e-04 1.065599593282895441e-03 5.829390303802028939e-10 2.043227809167547093e-10
8.468509866620621551e-03 2.671615498360147001e-03 1.340392326470762896e-03 1.358093836127949317e-04 1.315850220904968282e-03 2.316658864742748847e-09 2.357403161568072392e-10
9.529911854296635454e-03 2.566629272970466502e-03 1.511549166171910485e-03 1.579036743513118068e-04 1.565601271641181569e-03 2.689880318484938471e-09 3.874580656315629312e-10
1.046038731170639835e-02 2.467045808368872883e-03 1.659984227063926454e-03 1.776095863645910100e-04 1.793850707217936602e-03 4.991509428009521798e-10 1.133404481379329809e-11
1.120396369782383772e-02 2.387304069553231045e-03 1.779460056652748534e-03 1.931751970998263346e-04 1.977931904813656772e-03 4.838687672759078851e-09 1.280309191997730522e-09
1.170768377262110249e-02 2.308326646591751796e-03 1.865463304839387604e-03 2.030664465650922068e-04 2.097180168954437818e-03 5.101737698964825540e-09 1.516452741157081618e-09
1.193079467051827436e-02 2.203324715485344143e-03 1.914256789402823955e-03 2.062134899878387273e-04 2.136674683570038979e-03 2.634177320715025417e-10 1.166390539708572760e-09
1.185271032711554540e-02 2.055961879396051017e-03 1.921566260718599040e-03 2.022040288687243503e-04 2.090329856814232556e-03 7.392046086351911072e-09 4.388954977230241639e-09
1.147805378321464786e-02 1.873923309683611649e-03 1.882240662145040488e-03 1.913614533404217610e-04 1.962433673687646873e-03 1.061292564941140881e-08 1.486960776730938960e-09
1.083766186918211361e-02 1.701695942949221774e-03 1.791997389650301642e-03 1.747597515411314362e-04 1.767508092566094646e-03 3.244563728799221280e-09 7.242486610437026684e-09
9.984256411548209087e-03 1.628025367649499344e-03 1.651198598423775366e-03 1.539894599245084095e-04 1.527368778032167640e-03 1.283846096100660361e-08 9.565037650816066161e-09
8.983583361656499733e-03 1.763708374227235254e-03 1.468282748129823290e-03 1.309688800701369615e-04 1.267324253998669548e-03 2.296894940911897720e-08 6.564707000222824718e-09
7.900253501335718909e-03 2.144360238888864956e-03 1.258338054395125027e-03 1.074429688592282162e-04 1.009775267960755230e-03 1.011524020100296184e-08 2.445417290886098272e-08
6.785583940289274807e-03 2.555719697455938189e-03 1.036315192376457972e-03 8.489709260928179901e-05 7.729150899364878313e-04 2.631580109380138310e-08 8.728838540861261208e-09
5.663554223201305859e-03 2.489753653329040972e-03 8.106211495519932697e-04 6.440292409071179947e-05 5.649731633392551799e-04 4.692728605704132860e-08 4.329023317595215303e-08
4.539763274732155907e-03 1.599825380848907130e-03 5.906987966755039565e-04 4.588774427616293394e-05 3.933150961964448911e-04 1.501866453423872372e-08 5.491829258019720328e-08
3.391393153282518114e-03 3.694048996842891341e-04 3.833230200174231328e-04 3.120116053778598797e-05 2.473675438184885778e-04 4.606168424459156086e-08 4.452972968138624310e-08
2.230253469584608794e-03 2.859670097025146518e-04 2.175917104995095386e-04 1.340316617431946966e-05 1.380894388303133269e-04 7.537294965942464842e-08 1.421856207217686574e-07
1.012882420981131570e-03 1.624705559323258441e-04 2.953209899666381366e-05 1.157636589955643447e-05 9.696794821632132022e-06 3.496609657371863022e-08 3.671549345107827378e-08


==> data/heat_interp_vs_exp_1.txt <==
6.560362814558157174e-05 6.381243993002286286e-05 1.410370751610268147e-06 2.616740326630284663e-06 7.780601672708817307e-06 1.133358129568051709e-10 2.565177237290328094e-12
2.007096974262906341e-04 4.322392329550207857e-04 2.018802420023380756e-05 1.473007657316893759e-05 5.507819078557837922e-05 4.162073879987460145e-10 3.189132291581131540e-11
3.844511065116962278e-04 1.148253128206072615e-03 7.366904468444207543e-05 3.707071458345159720e-05 1.481277139248650399e-04 4.405762837889071193e-10 4.505851247671444071e-11
6.000143456139639397e-04 2.010051169720528108e-03 1.615879204726194951e-04 6.849855009347788348e-05 2.865604382792873682e-04 1.071521232853811512e-09 2.069033833151934232e-11
8.355904487831744554e-04 2.908358540639199852e-03 2.818466476164904755e-04 1.073003212342582210e-04 4.681633753623043459e-04 1.906500568527036421e-09 2.057776171682235145e-11
1.074438441608094319e-03 3.856391556130600584e-03 4.277829355742723827e-04 1.513402881271608269e-04 6.881405687371860980e-04 3.162792250321899701e-11 3.393796355055656022e-11
1.294655754957560467e-03 4.834069211309577341e-03 5.902876353459096670e-04 1.981044087026734291e-04 9.378249421447965029e-04 2.060837611672639014e-09 1.245092917656620557e-11
1.476545180730051698e-03 5.754594278324809409e-03 7.590007644725504932e-04 2.447652793409887950e-04 1.203796172738025305e-03 8.734695189360763834e-10 9.179501603284734301e-11
1.609048898168697478e-03 6.531402833976462929e-03 9.227761609255091813e-04 2.883139436928167099e-04 1.467745660119784690e-03 8.017344566013662188e-10 8.719114319433174387e-11
1.691918291456762091e-03 7.126812377792113296e-03 1.070795541765812153e-03 3.257377559092167196e-04 1.707617201896216574e-03 4.482572091291103789e-10 1.743982736002180900e-11
1.734160646274358897e-03 7.551895683613363275e-03 1.193908799692944278e-03 3.542645059501914329e-04 1.900125191387741497e-03 9.191567507116360503e-10 6.826716969499102561e-11
1.749969670967577162e-03 7.842917190426401675e-03 1.285078932310113053e-03 3.716432976924866072e-04 2.024249967939567574e-03 8.339364754306188843e-10 5.852429652009050187e-11
1.753325805041311414e-03 8.037596687196835177e-03 1.338660057214502430e-03 3.764046910196550133e-04 2.064913189015138428e-03 3.539000204000330996e-10 1.155964213239712990e-11
1.752638200040068650e-03 8.157838981460052707e-03 1.349328776512503936e-03 3.680554596617036101e-04 2.015987564500637541e-03 9.723923888316221564e-10 3.853806163078843383e-12
1.746668349062632797e-03 8.196324408055843946e-03 1.311943550463712249e-03 3.471814073679052592e-04 1.881921679727754926e-03 3.434097450849549205e-10 2.695976775157760130e-11
1.723123467717239954e-03 8.104203596654313557e-03 1.223367993574364654e-03 3.154113864513863330e-04 1.677419640954136426e-03 7.747429364712843380e-10 2.312905422741096118e-11
1.661122382298298172e-03 7.785602192134088995e-03 1.086137260295938489e-03 2.752375205343909892e-04 1.424913018064050130e-03 1.217693945676501244e-09 2.872369009310205001e-12
1.537890447109632394e-03 7.123487814813422858e-03 9.115245244218916909e-04 2.296982424006902002e-04 1.150198934019727726e-03 8.017497776791060460e-11 7.758238496080593904e-12
1.339078735036559886e-03 6.079630530201995953e-03 7.178472644773781219e-04 1.820143365495983934e-04 8.775555262273138091e-04 1.117024472918615174e-09 6.198597191087173996e-11
1.069378904405823838e-03 4.863708154270285355e-03 5.232933621932001067e-04 1.352994993748463451e-04 6.263304337311981218e-04 3.189453146035248210e-10 1.058657606023416520e-10
7.581968360611257562e-04 3.959937900167853631e-03 3.407926965456054003e-04 9.239948627574184892e-05 4.100033247575879392e-04 8.063487655363132944e-10 9.275291645849392808e-11
4.544333096870717403e-04 3.666566524541836625e-03 1.824096000428432340e-04 5.578941072933649159e-05 2.368273288160718110e-04 6.324156753834131450e-10 3.300508755188502619e-10
2.083888811863915391e-04 3.498533072688422840e-03 6.496300282625086520e-05 2.747495446579067968e-05 1.108456953499044328e-04 4.481652826626714159e-10 2.460420756023040667e-12
4.813176391202378390e-05 2.689208198715629244e-03 1.555590079028480732e-06 8.949293914140704631e-06 3.324079910315899666e-05 1.043628738983670701e-09 6.127443274994703870e-10
3.349023482907172167e-05 1.384083730226591362e-03 1.095280704136381760e-05 1.202811637083991275e-06 3.947771625885387881e-06 4.289664179424335089e-10 3.769572987089020444e-10
6.863543677861766446e-05 4.464835781922138480e-04 1.417129677332151783e-05 4.727321832317249450e-06 2.296709554369669171e-05 7.703399584890746610e-10 3.807369558517237351e-10
8.840755031702673961e-05 3.539353340969997319e-04 6.909313048289456027e-05 1.949406926343710822e-05 9.098154177798745135e-05 1.305882457725004997e-09 2.924857023245408527e-10
1.043586811823593585e-04 8.873126070212400407e-04 1.559156586998788896e-04 4.494008085446921097e-05 2.091701044676652632e-04 5.480234044341614208e-10 2.625410999712585181e-10
1.124504083738764315e-04 1.639333844184576172e-03 2.789621366303118855e-04 7.996650964237073111e-05 3.782905383165058311e-04 7.517880762364370639e-10 1.572371122193771953e-10
1.102189040240175721e-04 2.457792309380368856e-03 4.368855599953258562e-04 1.229386590519410127e-04 5.972176404052675913e-04 8.899601056100436836e-10 1.646074387906537595e-10
1.068998870566995052e-04 3.372845903591326078e-03 6.222776707046628886e-04 1.716930431801544366e-04 8.612825171121496481e-04 3.868705356069312984e-10 2.162980905495714978e-11
1.193621920062559738e-04 4.366356497229384459e-03 8.246984560085213189e-04 2.235639813611411952e-04 1.160781864774418359e-03 1.042613551049953458e-09 7.411227187503754976e-11
1.617006948526622523e-04 5.330044829457092348e-03 1.032195253328760387e-03 2.754798836626104475e-04 1.479971014966829923e-03 3.276046101063911919e-11 5.177769324404835061e-11
2.373999111643376736e-04 6.152644150261288303e-03 1.231877763930855352e-03 3.240962299340122144e-04 1.797005574571852726e-03 8.448730604015963763e-10 1.879740807453345042e-11
3.370448383994695263e-04 6.783138056162485441e-03 1.411221421813380061e-03 3.660129310534276925e-04 2.085368171609647270e-03 2.398308218687361659e-10 2.670841325880246586e-11
4.408535414841541211e-04 7.231851916050580087e-03 1.559671139468532530e-03 3.980701588075508113e-04 2.316965887509736532e-03 3.805897819120218628e-10 3.114664082204399165e-11
5.243963193326539596e-04 7.541582312751149431e-03 1.669151103937505098e-03 4.176778408300219070e-04 2.466402427868441549e-03 5.006386416539498896e-10 2.627231765472970437e-11
5.658375868362597316e-04 7.758232414647014963e-03 1.733151303795033016e-03 4.231347698752108144e-04 2.515441088534076108e-03 5.582023732131347060e-11 2.771116669464390725e-13
5.528934252061468158e-04 7.909478589529062020e-03 1.745392295002812233e-03 4.138572099802173554e-04 2.456664030249022801e-03 4.329594460728003469e-10 5.419664717010164168e-12
4.879106253294906992e-04 7.988244820609224917e-03 1.699622489362395683e-03 3.905066380391897241e-04 2.295437372285991096e-03 4.188160929174955527e-10 6.973976951485383324e-12
3.894149710279570797e-04 7.937376886556712918e-03 1.591815484307979034e-03 3.549458183138010092e-04 2.049524390916546146e-03 1.583284614525837242e-10 4.124700581087381579e-12
2.887627008124615813e-04 7.642115866553833570e-03 1.424637038484943830e-03 3.100250102499590987e-04 1.746013248266953255e-03 6.863811741197878291e-10 3.109335011686198413e-11
2.214922682282072230e-04 6.960150713643198372e-03 1.211226610680515847e-03 2.592010312974513120e-04 1.416005743056780730e-03 2.286393296913047379e-10 3.891686972679053724e-11
2.142816138522851688e-04 5.841795425310492007e-03 9.732185269422100049e-04 2.061008418529630681e-04 1.088659926268609190e-03 3.514442070695622533e-10 1.031956742281181505e-10
2.715138429281171994e-04 4.536155260569829650e-03 7.320615809129904505e-04 1.541755156962143491e-04 7.869945509170750420e-04 1.111817304888518265e-10 1.416311512514312199e-10
3.677799397772685275e-04 3.628157830827261066e-03 5.027345661682280920e-04 1.065127932912690589e-04 5.267036526580559652e-04 2.147286792819613765e-10 1.854290054836837953e-10
4.533331471606172336e-04 3.484359771361744684e-03 2.990225552901293327e-04 6.572254393526211214e-05 3.168678507788624810e-04 5.835287808508837770e-11 5.839575489829940125e-10
4.747895965103443583e-04 3.520506969690140320e-03 1.404479517038148551e-04 3.382949064832663222e-05 1.611285645403831568e-04 5.666467295384336467e-11 2.195283954620208533e-10
4.025097978521824382e-04 2.787743256146307802e-03 4.223581494586237106e-05 1.223494517452877739e-05 5.926685089237965220e-05 6.195144397480589760e-10 5.319533147307708987e-10
2.458613128001677084e-04 1.412241634458202832e-03 1.123805995362908705e-07 1.758949078334726829e-06 9.137558552644881732e-06 8.141434193476015935e-10 3.923075475587012306e-10
4.184311615689634278e-05 3.924341954207304778e-04 2.733409492567881460e-06 2.668617596075784082e-06 8.315781261484384013e-06 2.558084577497510281e-10 3.237298580247016666e-10
1.745662598982150593e-04 3.087689648258208630e-04 2.269932273538024375e-05 1.469507691323826415e-05 5.500223789416114339e-05 1.524688819642960880e-09 2.804171339576555511e-10
3.913468357295002420e-04 9.471550237491327406e-04 7.697336259874371089e-05 3.705589576422432807e-05 1.480969032569903754e-04 1.050941673963468048e-09 1.559234408254894788e-10
6.145959250307697630e-04 1.848000624865286934e-03 1.642024691391463787e-04 6.849233712630589666e-05 2.865532585160832611e-04 8.536325674102229755e-10 7.197642482026367361e-11
8.486421284144840538e-04 2.796816430588988656e-03 2.836315362742536372e-04 1.072968456408461904e-04 4.681616866187877923e-04 1.364695634276102965e-09 9.843348358629100403e-11
1.084022793802416618e-03 3.783391289521320644e-03 4.289422296033240656e-04 1.513381380615040628e-04 6.881394197063434026e-04 3.435438600263296394e-10 3.507705237382197083e-11
1.301165819189264994e-03 4.787276727325817660e-03 5.910256506987399128e-04 1.981031610877315163e-04 9.378242096852451581e-04 1.269279681359591905e-09 6.944356201188384148e-11
1.480808490340955463e-03 5.724929511587983910e-03 7.594658709701995747e-04 2.447642564953472766e-04 1.203795737832746848e-03 1.691706774664680779e-10 4.276801135461028025e-11
1.611782015897914033e-03 6.512709032736374581e-03 9.230677472048531840e-04 2.883136841211469958e-04 1.467745154939026353e-03 1.036088548289626488e-09 1.862066056901312550e-12
1.693645971061155664e-03 7.115066125618074722e-03 1.070977912395520981e-03 3.257371079006116110e-04 1.707617075544010099e-03 6.321521084373671329e-11 1.852873410257416253e-11
1.735242392242722365e-03 7.544520136605115113e-03 1.194022822614271284e-03 3.542645180694692364e-04 1.900124885292509003e-03 5.909250866409365699e-10 3.805533665968141577e-11
1.750640935897218586e-03 7.838280043356515847e-03 1.285150332164808340e-03 3.716430596662767538e-04 2.024249963422125598e-03 3.239715162806078297e-10 2.390754261227812094e-11
1.753740728503080937e-03 8.034673681451387495e-03 1.338704887904995644e-03 3.764046460154601981e-04 2.064912985125844092e-03 3.758340305637375423e-10 6.306066779870889150e-14
1.752892603799183213e-03 8.155989552845799295e-03 1.349357033502252001e-03 3.680553726817525906e-04 2.015987632364657500e-03 5.049183293692749430e-10 2.502442697505102842e-12
1.746823378953779593e-03 8.195147191246476837e-03 1.311961466522459929e-03 3.471814093736064200e-04 1.881921552128823505e-03 4.156497368512646062e-11 2.937294851790284156e-11
1.723217755058341349e-03 8.103449299257547978e-03 1.223379429674320562e-03 3.154113349843473690e-04 1.677419615865871627e-03 5.757541110540387308e-10 1.830313678397033073e-11
1.661179372798110565e-03 7.785114787981717299e-03 1.086144618173690013e-03 2.752375196068690411e-04 1.424913136072875064e-03 5.613034481655176933e-10 1.868105670155273401e-11
1.537924295536082994e-03 7.123168941998159198e-03 9.115293192712980996e-04 2.296982298077218654e-04 1.150198655075873599e-03 2.563949053069336514e-10 1.684430372961287503e-11
1.339098479128393582e-03 6.079419283585796308e-03 7.178504269995111819e-04 1.820143358696457714e-04 8.775558486486534360e-04 7.902269949511264713e-10 9.248157795127553982e-11
1.069390715812038040e-03 4.863566705412547542e-03 5.232954716006266160e-04 1.352994759966693467e-04 6.263301306730223450e-04 2.393689690904921008e-10 1.379349967578491487e-10
7.582032294505269832e-04 3.959841161002508603e-03 3.407941317874751963e-04 9.239949771649991206e-05 4.100034926670381719e-04 6.085234538488748512e-10 2.674556132120642360e-10
4.544368951860944250e-04 3.666500056723254186e-03 1.824105853620860973e-04 5.578942670538336590e-05 2.368273091724526144e-04 5.946764192188425113e-10 7.131581991615121296e-10
2.083903580202273176e-04 3.498486900728819959e-03 6.496368149639178413e-05 2.747489236770359056e-05 1.108455670633130136e-04 5.040005079948173261e-10 3.739120124635064712e-12
4.813287109869945901e-05 2.689175079248012912e-03 1.556080376594048964e-06 8.949377590512092029e-06 3.324099349283869687e-05 1.632808888096803912e-09 1.212067640699032722e-09
3.349010092429730023e-05 1.384061789007839764e-03 1.095248717134635421e-05 1.202733738019405238e-06 3.947574729634565141e-06 1.158429907555103000e-09 7.364545848154158136e-10
6.863563781597109559e-05 4.464670703957715481e-04 1.417153859614023181e-05 4.727354061786342987e-06 2.296720676410110573e-05 1.065287136281511948e-09 7.499421084133928161e-10
8.840777774027364089e-05 3.539241480215726821e-04 6.909329246651552126e-05 1.949411568427650288e-05 9.098153099713901515e-05 2.606680205019529240e-09 6.290727938562667987e-10
1.043585756563270017e-04 8.873060200529359065e-04 1.559157533206345647e-04 4.493995335018430293e-05 2.091700239374022496e-04 1.264171878290198947e-09 4.308263745755880336e-10
1.124514275394616902e-04 1.639328539521200945e-03 2.789622109193312660e-04 7.996667915319277675e-05 3.782906252143281023e-04 1.089499712669805831e-09 2.374380692060640285e-10
1.102183788396771114e-04 2.457788802326499322e-03 4.368856113801111718e-04 1.229384893418616898e-04 5.972176066940115824e-04 1.081980505190927033e-09 3.263420644827874639e-10
1.069002443727651297e-04 3.372844126666052489e-03 6.222776932789386706e-04 1.716932121769154662e-04 8.612824458289480845e-04 7.688951697559787135e-10 4.026690092473472760e-11
1.193622474584543625e-04 4.366355185460912836e-03 8.246984740130081093e-04 2.235638201450451668e-04 1.160782014993921862e-03 6.750426884138960304e-10 1.906674818030751339e-10
1.617014765874502658e-04 5.330043769548709065e-03 1.032195267860691601e-03 2.754799510644723171e-04 1.479970832625410182e-03 2.187245939921922400e-09 2.220179595724403043e-11
2.373990509322299047e-04 6.152643634979249043e-03 1.231877769484412966e-03 3.240963703312060851e-04 1.797005700540643680e-03 3.439396323301480152e-09 2.496358675330156984e-10
3.370448317503438318e-04 6.783137792912175001e-03 1.411221426029785064e-03 3.660125904280664422e-04 2.085368207049076439e-03 1.093525270334794186e-09 5.481837206389172934e-11
4.408544288281301959e-04 7.231851944208944616e-03 1.559671137190576928e-03 3.980705709274445780e-04 2.316965499347345414e-03 7.494612930258881534e-09 5.275397896298272826e-10
5.243957689011757850e-04 7.541581586092860334e-03 1.669151121221013057e-03 4.176774706263763903e-04 2.466403514214565718e-03 6.077042868923854257e-09 4.442783918534587428e-10
5.658379535948832029e-04 7.758232879619519906e-03 1.733151266667398716e-03 4.231350901884312066e-04 2.515438627426869189e-03 4.381773166528546426e-09 8.552438757192248886e-10
5.528917198605043382e-04 7.909478007771753028e-03 1.745392410316792819e-03 4.138568571658840511e-04 2.456669162588465127e-03 1.486072420675554895e-08 1.607771693556969694e-09
4.879155599992746062e-04 7.988246179131852642e-03 1.699622111782428391e-03 3.905072396066522344e-04 2.295427062626975712e-03 8.559376318828526564e-09 4.058202662804433203e-10
3.894022345982683930e-04 7.937373055193930327e-03 1.591816708323090523e-03 3.549444477051744151e-04 2.049544651497980929e-03 9.868220907094382710e-09 3.574577966958258912e-09
2.887991454494365229e-04 7.642124378596903966e-03 1.424633157775856418e-03 3.100283314573237803e-04 1.745974101018510360e-03 2.286198919065896007e-08 2.323329084674696787e-09
2.213855832439159954e-04 6.960139694264455557e-03 1.211238770524092345e-03 2.591931352743381822e-04 1.416080232578775799e-03 1.472136235136645155e-08 5.282390080907362062e-09
2.145908284740816185e-04 5.841803537084633291e-03 9.731801615940893768e-04 2.061192748140650011e-04 1.088519450647751352e-03 1.052198683737515239e-08 9.455354277321248446e-09
2.706069784188525063e-04 4.536151040875013862e-03 7.321833136026967281e-04 1.541317508270134695e-04 7.872609336958547033e-04 3.952011384811271455e-08 3.160468331486754323e-09
3.705078698012509442e-04 3.628131792860700422e-03 5.023486135627974747e-04 1.066234333124138622e-04 5.261838231659377030e-04 3.684456473251884745e-08 2.124908782263901230e-08
4.449657423348796215e-04 3.484561547695386174e-03 3.002448068609164800e-04 6.541732063161664890e-05 3.179400462685888495e-04 1.496273460688257728e-08 1.133557736565649066e-08
5.007412329171845311e-04 3.519638074617026380e-03 1.365777839956450190e-04 3.473443276874599306e-05 1.587397177415933447e-04 7.208344920961451407e-08 3.145428650874748655e-08
3.214930925882347745e-04 2.790902774257419949e-03 5.449011584986174217e-05 9.444592411152197275e-06 6.506572810360128356e-05 8.147180563522482544e-08 5.118431833928127617e-08
4.999046880193799836e-04 1.401466492856037749e-03 3.868771593019959543e-05 1.049398095639844999e-05 6.108844862975481432e-06 1.866129994976262196e-08 1.887037209824526940e-08


==> data/heat_param_sensitivity.txt <==
3.337173163890838623e-02 1.654329709708690643e-02 6.567922234535217285e-02 2.788489162921905518e-01 3.739076107740402222e-02 5.309662818908691406e-01
1.827511191368103027e-02 1.170881092548370361e-02 5.551871657371520996e-02 2.340914905071258545e-01 3.829215094447135925e-02 1.946458369493484497e-01
1.808771863579750061e-02 1.049062609672546387e-02 5.540642514824867249e-02 2.341035902500152588e-01 3.815151378512382507e-02 1.996034234762191772e-01
1.809196546673774719e-02 4.966909531503915787e-03 5.541358888149261475e-02 2.299395799636840820e-01 3.816047683358192444e-02 1.905676573514938354e-01
1.809283532202243805e-02 4.958716221153736115e-03 5.542177706956863403e-02 2.299420237541198730e-01 3.817071020603179932e-02 1.849472671747207642e-01
1.809417642652988434e-02 5.099499598145484924e-03 5.542453750967979431e-02 2.299421727657318115e-01 3.817416355013847351e-02 1.587352156639099121e-01
2.116807550191879272e-02 4.789731930941343307e-03 5.543190613389015198e-02 2.227313667535781860e-01 3.818337991833686829e-02 1.369400769472122192e-01
2.117556519806385040e-02 4.781457129865884781e-03 5.544180423021316528e-02 2.227330505847930908e-01 3.819574415683746338e-02 1.352122575044631958e-01
2.109852060675621033e-02 4.633996170014142990e-03 5.544973537325859070e-02 1.805866658687591553e-01 3.820551931858062744e-02 1.334421187639236450e-01
2.110391110181808472e-02 4.690397996455430984e-03 5.545915663242340088e-02 1.790679097175598145e-01 3.821729868650436401e-02 1.221189498901367188e-01
2.099027112126350403e-02 4.826494026929140091e-03 5.536885559558868408e-02 1.790650337934494019e-01 3.810431435704231262e-02 1.080711483955383301e-01
2.089670114219188690e-02 4.419317003339529037e-03 5.537601560354232788e-02 1.790660917758941650e-01 3.811324015259742737e-02 1.018326431512832642e-01
2.090119011700153351e-02 4.940463230013847351e-03 5.538181215524673462e-02 1.752899140119552612e-01 3.812050074338912964e-02 9.661793708801269531e-02
2.101873792707920074e-02 4.998561926186084747e-03 5.546462908387184143e-02 1.752628386020660400e-01 3.822392597794532776e-02 9.156978875398635864e-02
2.102620154619216919e-02 4.992636851966381073e-03 5.547131225466728210e-02 1.523623019456863403e-01 3.823228925466537476e-02 8.965074270963668823e-02
2.103647775948047638e-02 4.989040549844503403e-03 5.548669770359992981e-02 1.504932790994644165e-01 3.825150802731513977e-02 8.018031716346740723e-02
2.122602425515651703e-02 5.002898164093494415e-03 5.549662187695503235e-02 1.504931896924972534e-01 3.826392069458961487e-02 6.290822476148605347e-02
2.122436277568340302e-02 5.003225523978471756e-03 5.549936369061470032e-02 1.415007114410400391e-01 3.826734796166419983e-02 6.412763893604278564e-02
2.122891321778297424e-02 5.001333542168140411e-03 5.550408735871315002e-02 1.415003836154937744e-01 3.827325254678726196e-02 5.691925808787345886e-02
2.119940146803855896e-02 5.028957035392522812e-03 5.545912310481071472e-02 1.415034681558609009e-01 3.821711987257003784e-02 6.245292723178863525e-02
2.121105231344699860e-02 5.551970098167657852e-03 5.546807497739791870e-02 1.514676958322525024e-01 3.342026099562644958e-02 6.232616305351257324e-02
2.121108770370483398e-02 5.553500261157751083e-03 5.546794831752777100e-02 1.058025583624839783e-01 3.342010825872421265e-02 6.148682162165641785e-02
2.121631242334842682e-02 5.548970773816108704e-03 5.547388643026351929e-02 9.853551536798477173e-02 3.342763707041740417e-02 5.994817242026329041e-02
2.122449688613414764e-02 4.957968369126319885e-03 5.548151582479476929e-02 1.032829657196998596e-01 3.416169062256813049e-02 5.366573482751846313e-02
2.148387022316455841e-02 5.095269065350294113e-03 5.574174970388412476e-02 1.032359153032302856e-01 3.448729962110519409e-02 6.972112506628036499e-02
2.072358131408691406e-02 5.057875532656908035e-03 5.574296414852142334e-02 1.032346412539482117e-01 3.448878973722457886e-02 6.310594826936721802e-02
1.651941426098346710e-02 5.540351849049329758e-03 5.574415251612663269e-02 1.032344028353691101e-01 3.449027985334396362e-02 4.167728126049041748e-02
1.652089506387710571e-02 4.833540413528680801e-03 5.574532225728034973e-02 1.008226647973060608e-01 3.516886383295059204e-02 4.111655056476593018e-02
1.651821471750736237e-02 5.515288095921278000e-03 5.574372783303260803e-02 1.008258610963821411e-01 3.516691550612449646e-02 5.289894714951515198e-02
1.651430316269397736e-02 5.092009436339139938e-03 5.574172362685203552e-02 1.008282154798507690e-01 3.516456112265586853e-02 4.949963092803955078e-02
1.652769371867179871e-02 4.537079948931932449e-03 5.573610216379165649e-02 1.008293479681015015e-01 3.515791520476341248e-02 5.906619876623153687e-02
1.338453404605388641e-02 4.119847901165485382e-03 5.573170259594917297e-02 1.020327433943748474e-01 2.838084101676940918e-02 5.860004946589469910e-02
1.338719297200441360e-02 4.120121710002422333e-03 5.572943389415740967e-02 1.020350083708763123e-01 2.837819419801235199e-02 6.003729999065399170e-02
1.347388513386249542e-02 3.939114045351743698e-03 5.573176220059394836e-02 1.020335927605628967e-01 2.838110551238059998e-02 5.696457624435424805e-02
1.347230002284049988e-02 3.931695595383644104e-03 5.573134124279022217e-02 9.950719028711318970e-02 2.838065847754478455e-02 5.579598248004913330e-02
1.347307581454515457e-02 2.594891237094998360e-03 5.573156476020812988e-02 7.424915581941604614e-02 2.838069014251232147e-02 5.540372058749198914e-02
1.346862688660621643e-02 2.591272117570042610e-03 5.573701858520507812e-02 7.425771653652191162e-02 2.838644199073314667e-02 5.862599611282348633e-02
1.346655096858739853e-02 2.591489348560571671e-03 5.573576688766479492e-02 7.578198611736297607e-02 2.973675541579723358e-02 5.835035443305969238e-02
1.346460171043872833e-02 2.591499127447605133e-03 5.573453381657600403e-02 7.915506511926651001e-02 2.973521687090396881e-02 5.754125118255615234e-02
1.346573140472173691e-02 2.593560842797160149e-03 5.573548749089241028e-02 7.915670424699783325e-02 2.973642386496067047e-02 5.701996386051177979e-02
1.345791760832071304e-02 2.582885790616273880e-03 5.572581663727760315e-02 7.915512472391128540e-02 2.972437255084514618e-02 5.710050091147422791e-02
1.345841493457555771e-02 2.583321416750550270e-03 5.572653561830520630e-02 7.915379106998443604e-02 2.972528152167797089e-02 5.656967684626579285e-02
1.327898632735013962e-02 2.595703117549419403e-03 5.572577193379402161e-02 7.915154099464416504e-02 2.972435951232910156e-02 5.035157129168510437e-02
1.327777095139026642e-02 2.662566024810075760e-03 5.572529509663581848e-02 7.915356010198593140e-02 2.972386591136455536e-02 5.713717639446258545e-02
1.327637117356061935e-02 2.661242615431547165e-03 5.572447553277015686e-02 7.915285229682922363e-02 2.972287125885486603e-02 5.649772658944129944e-02
1.101238839328289032e-02 2.731285290792584419e-03 5.572676286101341248e-02 6.434395909309387207e-02 2.141444571316242218e-02 4.629049450159072876e-02
8.162898011505603790e-03 2.094230847433209419e-03 3.512417897582054138e-02 6.333733350038528442e-02 2.141426876187324524e-02 1.489979308098554611e-02
7.039290387183427811e-03 1.827054074965417385e-03 3.479980677366256714e-02 6.337105482816696167e-02 2.108825743198394775e-02 1.456239260733127594e-02
7.047696039080619812e-03 1.822472782805562019e-03 3.481015563011169434e-02 4.697316884994506836e-02 1.814214698970317841e-02 1.458262931555509567e-02
6.906270049512386322e-03 1.933163846842944622e-03 3.462328389286994934e-02 4.707126319408416748e-02 1.795448921620845795e-02 1.450952701270580292e-02
6.909537129104137421e-03 1.933158258907496929e-03 3.462587296962738037e-02 4.707263410091400146e-02 1.795720867812633514e-02 1.448751147836446762e-02
6.855336949229240417e-03 1.663685659877955914e-03 3.462744876742362976e-02 4.706856608390808105e-02 1.795877702534198761e-02 1.284609641879796982e-02
6.860290188342332840e-03 1.661902642808854580e-03 3.463370352983474731e-02 5.140255764126777649e-02 1.868707686662673950e-02 1.282542850822210312e-02
6.861879024654626846e-03 1.750206109136343002e-03 3.463578596711158752e-02 4.599843919277191162e-02 2.160539478063583374e-02 1.402999367564916611e-02
7.027123589068651199e-03 1.428646268323063850e-03 3.484732657670974731e-02 4.593053460121154785e-02 2.181758359074592590e-02 1.568539068102836609e-02
7.024888880550861359e-03 1.429518568329513073e-03 3.484429046511650085e-02 4.593095928430557251e-02 2.181454561650753021e-02 1.562204957008361816e-02
6.958534009754657745e-03 1.448415569029748440e-03 3.475236520171165466e-02 4.598753526806831360e-02 2.172230742871761322e-02 1.592420600354671478e-02
6.970192771404981613e-03 1.442450680769979954e-03 3.476810082793235779e-02 5.259161815047264099e-02 2.173816598951816559e-02 1.588137075304985046e-02
6.974747404456138611e-03 1.439591986127197742e-03 3.477345779538154602e-02 5.258879065513610840e-02 2.174351923167705536e-02 1.580482348799705505e-02
6.981908343732357025e-03 1.422205474227666855e-03 3.478274494409561157e-02 5.258812755346298218e-02 2.175289951264858246e-02 1.638557016849517822e-02
6.995460018515586853e-03 1.534883980639278889e-03 3.480046615004539490e-02 3.988847509026527405e-02 2.177062071859836578e-02 1.860204152762889862e-02
6.995382253080606461e-03 1.478287274949252605e-03 3.480032458901405334e-02 3.988858312368392944e-02 2.177045494318008423e-02 1.660625077784061432e-02
7.023109588772058487e-03 1.377598382532596588e-03 3.483053296804428101e-02 3.990491107106208801e-02 2.180048078298568726e-02 1.638593710958957672e-02
7.035312708467245102e-03 1.371400197967886925e-03 3.484673053026199341e-02 5.863450840115547180e-02 2.181670814752578735e-02 1.643857359886169434e-02
7.041803095489740372e-03 1.366093405522406101e-03 3.485578671097755432e-02 5.859166011214256287e-02 2.182592637836933136e-02 1.656206324696540833e-02
7.050144486129283905e-03 1.378424698486924171e-03 3.486503660678863525e-02 5.856914445757865906e-02 2.183515764772891998e-02 1.580801978707313538e-02
6.908195093274116516e-03 1.357642468065023422e-03 3.488007560372352600e-02 5.858504772186279297e-02 2.185029163956642151e-02 1.689378172159194946e-02
6.913643795996904373e-03 1.355320564471185207e-03 3.488666936755180359e-02 5.858945101499557495e-02 2.185688354074954987e-02 1.682217046618461609e-02
6.917030084878206253e-03 1.353673636913299561e-03 3.489075601100921631e-02 5.859254300594329834e-02 2.186094969511032104e-02 1.676116883754730225e-02
7.857874967157840729e-03 1.716563478112220764e-03 3.492385894060134888e-02 9.111361950635910034e-02 2.189420908689498901e-02 1.859488897025585175e-02
7.867754437029361725e-03 1.718507264740765095e-03 3.494211286306381226e-02 9.112595021724700928e-02 1.953600719571113586e-02 1.847072876989841461e-02
7.871277630329132080e-03 1.719218445941805840e-03 3.494927287101745605e-02 9.113276749849319458e-02 1.999850757420063019e-02 1.836560294032096863e-02
7.886962033808231354e-03 1.726770657114684582e-03 3.497274965047836304e-02 9.109624475240707397e-02 2.002214454114437103e-02 1.851794682443141937e-02
7.887966930866241455e-03 1.727090450003743172e-03 3.497500345110893250e-02 8.586564660072326660e-02 2.172998897731304169e-02 1.842295192182064056e-02
7.890842854976654053e-03 1.727871946059167385e-03 3.497957810759544373e-02 8.586557954549789429e-02 2.173460274934768677e-02 1.834097318351268768e-02
7.903835736215114594e-03 1.729628187604248524e-03 3.500343486666679382e-02 6.551053375005722046e-02 2.175862528383731842e-02 1.831170171499252319e-02


==> data/heat_params.txt <==
x y label
5.537759240603541 1.572426943313033 a
5.344648641318437 2.808483603376708 a
5.988988823108906 9.516263911227812 a
9.504290863978378 7.3860699989514735 a
2.197110655451726 5.370704376776585 a
3.1819136455876227 3.994639801063084 a
3.9864503434441456 2.6695177871368774 a
2.0333855404719228 5.442972161536707 a
6.652063020075795 0.328688513322036 a
3.886434602897683 4.165858450360834 a
9.291992864374262 8.903232167800391 a
4.7008264303364165 0.2842764678435133 a
0.24345170461484594 4.3086024008228 a
5.679617336478233 9.252577560023305 a
6.182375525959581 5.629596849596252 b
9.867678555300357 9.637246520078591 a
0.61976711825904 7.2658352661101535 a
1.6168836290646558 1.0910854156931447 a
7.848361442029218 4.088252662334049 a
8.047553242989038 8.591998697069272 a
9.741964142001587 3.3404313602205304 a
7.094406722608255 0.9437847553043973 a
7.883504338862013 5.516208522139183 a
1.7411818926641034 8.407548271054786 a
1.8104707243266576 2.805841029526962 a
6.793382252196536 7.360238345511993 a
7.181553895438427 6.593935279898055 a
9.449958396088478 4.975745905556663 a
5.777280502212599 0.17973000785612575 a
7.449823866208858 6.592162747034612 a
0.7568962738768225 3.921216159334781 a
8.982361134467565 4.162663899641036 a
4.955343042235106 9.009499335597486 a
7.269445606473689 9.866342703646925 a
3.308440447381851 9.585096018340883 a
2.297957751025335 9.66489499247453 a
8.380232361682157 2.6976667996794563 d
5.390180856173978 8.013434056985131 a
8.493099257169327 3.165637757624275 a
4.908495783290008 6.476383627044652 a
6.231653094763212 6.888349496584725 a
4.888012234766087 2.8887251408235146 a
8.723707918827145 1.8131332672143952 a
5.081231160705854 1.9198422268029067 a
8.793274223451164 2.726917380563307 a
2.9305242070748885 1.3553594196772702 a
6.841672864615321 6.606571134778981 a
3.443315781012573 8.945084030885406 a
9.418294929351768 2.6180321981321266 a
2.4187980044598305 8.775550801632042 a
8.43783684686607 3.4612677775401157 a
9.341543273240752 8.923312342229972 a
0.9960195446438992 2.467896517701633 a
6.689641932392963 3.484407112220342 a
0.1516648809938057 7.593918533433612 c
9.403743715836223 2.533485267146315 a
7.374402543443441 7.685804772835502 a
4.1657246796872265 1.0618963689346497 a
8.297791262142715 9.879050494824392 a
2.7374122053950116 3.6456634079343764 a
2.6383552010372386 7.686772951772795 a
3.9443121850112393 6.065205517277456 a
4.506784818557744 3.885192114025278 a
1.7818335595842714 1.2930435988150921 a
8.266370157908362 8.0135488886619 a
7.111016457730941 5.035965130533816 a
0.5422830074284571 3.3625504734313307 a
4.379807473884293 4.074646119018287 a
9.03327508023277 0.6496692942370242 a
6.05778343610387 6.743432414134245 a
6.447684226585606 4.513541635522947 a
5.85045755707166 4.97261098882966 a
3.005664752208858 6.188024165408951 a
9.957451124261757 3.6536288937429746 a
9.509579380301101 2.1614498307005383 a
2.9069197834227003 6.13936226148028 a
8.174479572481108 2.336870752275951 a
5.057388073067814 9.673841748080717 a
7.307296086775245 7.67536901636783 a
9.87797494814163 9.773644437208905 a
1.8672631579072645 0.4779486376673968 a
7.182314652376861 5.324061984983682 a
5.438782315521406 0.12877774657807217 a
6.330638603618208 7.581874767266186 a
3.964610126863872 2.7056297199202577 a
0.020058621222733 5.810749086948413 a
4.121905183408171 6.471558182867492 b
8.539250855442344 1.3486652611183425 a
6.624770386812664 6.599308181762303 a
4.180139926336456 5.860586025308011 a
3.4885952008080823 3.3281933932858756 a
8.975478263522096 4.144769109599637 a
7.321867817634112 9.737145952264873 a
9.59675687244743 0.28546420340944795 a
0.39510952882319744 4.619844745525124 a
6.080273168679197 5.576573965750776 a
3.6868177316273667 2.862090501318027 a
5.906048330835304 4.838082799796466 a


==> data/heat_pod_coefficient1_10.txt <==
5.537759240603541 1.572426943313033 -2.8429669685815293
5.344648641318437 2.808483603376708 -3.0624669286013955
5.988988823108906 9.516263911227812 -4.285929864249102
9.504290863978378 7.3860699989514735 -2.3046116582308946
2.197110655451726 5.370704376776585 -6.381782199825827
3.1819136455876227 3.994639801063084 -4.850958182834232
3.9864503434441456 2.6695177871368774 -3.827028981099187
2.0333855404719228 5.442972161536707 -6.61172788644757
6.652063020075795 0.328688513322036 -2.4002205535344627
3.886434602897683 4.165858450360834 -4.260045921720199
9.291992864374262 8.903232167800391 -2.637302276334918
4.7008264303364165 0.2842764678435133 -3.13759166079198
0.24345170461484594 4.3086024008228 -10.053845199462835
5.679617336478233 9.252577560023305 -4.403124929228441
9.867678555300357 9.637246520078591 -2.594816420864726
0.61976711825904 7.2658352661101535 -8.900628127199333
1.6168836290646558 1.0910854156931447 -6.215091683607706
7.848361442029218 4.088252662334049 -2.321386739637492
8.047553242989038 8.591998697069272 -3.0305655909023015
9.741964142001587 3.3404313602205304 -1.8474659842527863
7.094406722608255 0.9437847553043973 -2.296665241352379
7.883504338862013 5.516208522139183 -2.4943314995456434
1.7411818926641034 8.407548271054786 -7.444751416183879
1.8104707243266576 2.805841029526962 -6.272332775767122
6.793382252196536 7.360238345511993 -3.2961991087429983
7.181553895438427 6.593935279898055 -2.94605209942248
9.449958396088478 4.975745905556663 -2.0226784197454677
5.777280502212599 0.17973000785612575 -2.679371806304445
7.449823866208858 6.592162747034612 -2.8372109065039615
0.7568962738768225 3.921216159334781 -8.592660376167899
8.982361134467565 4.162663899641036 -2.0513065519983007
4.955343042235106 9.009499335597486 -4.805623141159771
7.269445606473689 9.866342703646925 -3.689586014727669
3.308440447381851 9.585096018340883 -6.1519167065071425
2.297957751025335 9.66489499247453 -7.031939079224067
5.390180856173978 8.013434056985131 -4.256915144977487
8.493099257169327 3.165637757624275 -2.0819187043756444
4.908495783290008 6.476383627044652 -4.148293185044704
6.231653094763212 6.888349496584725 -3.4617145435215635
4.888012234766087 2.8887251408235146 -3.3049574166346263
8.723707918827145 1.8131332672143952 -1.960984123488641
5.081231160705854 1.9198422268029067 -3.0759811976683027
8.793274223451164 2.726917380563307 -1.9910776886975494
2.9305242070748885 1.3553594196772702 -4.473260470098526
6.841672864615321 6.606571134778981 -3.096183858110446
3.443315781012573 8.945084030885406 -5.918828796358473
9.418294929351768 2.6180321981321266 -1.8673670465520291
2.4187980044598305 8.775550801632042 -6.797102727556538
8.43783684686607 3.4612677775401157 -2.1160536772786025
9.341543273240752 8.923312342229972 -2.624868725892589
0.9960195446438992 2.467896517701633 -7.851206926289446
6.689641932392963 3.484407112220342 -2.6098834669356643
0.1516648809938057 7.593918533433612 -9.942521599305797
9.403743715836223 2.533485267146315 -1.8660232940758061
7.374402543443441 7.685804772835502 -3.106850901415318
4.1657246796872265 1.0618963689346497 -3.479729775741982
8.297791262142715 9.879050494824392 -3.2255048437316924
2.7374122053950116 3.6456634079343764 -5.229071662264211
2.6383552010372386 7.686772951772795 -6.393218495024065
3.9443121850112393 6.065205517277456 -4.763041191246861
4.506784818557744 3.885192114025278 -3.7314689491676303
1.7818335595842714 1.2930435988150921 -5.95785773619461
8.266370157908362 8.0135488886619 -2.817639818686721
7.111016457730941 5.035965130533816 -2.680853933571622
0.5422830074284571 3.3625504734313307 -9.153171928638224
4.379807473884293 4.074646119018287 -3.863358112571575
9.03327508023277 0.6496692942370242 -1.8697828768122373
6.05778343610387 6.743432414134245 -3.5176659320175148
6.447684226585606 4.513541635522947 -2.848677885321888
5.85045755707166 4.97261098882966 -3.2048158488210845
3.005664752208858 6.188024165408951 -5.670900659467891
9.957451124261757 3.6536288937429746 -1.8279520447759148
9.509579380301101 2.1614498307005383 -1.8319495759152855
2.9069197834227003 6.13936226148028 -5.759904471930084
8.174479572481108 2.336870752275951 -2.100455995783795
5.057388073067814 9.673841748080717 -4.900069983164248
7.307296086775245 7.67536901636783 -3.133982818986312
9.87797494814163 9.773644437208905 -2.618425141325934
1.8672631579072645 0.4779486376673968 -5.686935064331337
7.182314652376861 5.324061984983682 -2.7026553641519406
5.438782315521406 0.12877774657807217 -2.806033871897694
6.330638603618208 7.581874767266186 -3.587568471533125
3.964610126863872 2.7056297199202577 -3.849849034736871
0.020058621222733 5.810749086948413 -11.165251827318226
8.539250855442344 1.3486652611183425 -1.9800510805690839
6.624770386812664 6.599308181762303 -3.1947030746909726
4.180139926336456 5.860586025308011 -4.509646655389778
3.4885952008080823 3.3281933932858756 -4.374784507804527
8.975478263522096 4.144769109599637 -2.0513089435605982
7.321867817634112 9.737145952264873 -3.632074314550109
9.59675687244743 0.28546420340944795 -1.7702138849285731
0.39510952882319744 4.619844745525124 -9.521171134005149
6.080273168679197 5.576573965750776 -3.223257530879545
3.6868177316273667 2.862090501318027 -4.0947164098202045
5.906048330835304 4.838082799796466 -3.1494387967140063


==> data/heat_pod_coefficient2_10.txt <==
5.537759240603541 1.572426943313033 0.07058000853581894
5.344648641318437 2.808483603376708 0.3727714865836191
5.988988823108906 9.516263911227812 2.095765310113366
9.504290863978378 7.3860699989514735 0.688642912217768
2.197110655451726 5.370704376776585 2.4891335513669914
3.1819136455876227 3.994639801063084 1.3389702563814136
3.9864503434441456 2.6695177871368774 0.5502418950828649
2.0333855404719228 5.442972161536707 2.618457353437713
6.652063020075795 0.328688513322036 -0.1750053912745716
3.886434602897683 4.165858450360834 1.1358584969997398
9.291992864374262 8.903232167800391 1.0020959199197925
4.7008264303364165 0.2842764678435133 -0.2240232265136238
0.24345170461484594 4.3086024008228 2.1455830818765382
5.679617336478233 9.252577560023305 2.1413759389667346
9.867678555300357 9.637246520078591 1.0331490860520876
0.61976711825904 7.2658352661101535 3.8648095780726943
1.6168836290646558 1.0910854156931447 0.23546613577364567
7.848361442029218 4.088252662334049 0.3563034799909127
8.047553242989038 8.591998697069272 1.210049888922578
9.741964142001587 3.3404313602205304 0.14688789370030347
7.094406722608255 0.9437847553043973 -0.07696425005815341
7.883504338862013 5.516208522139183 0.5939462115193912
1.7411818926641034 8.407548271054786 3.8294753916360897
1.8104707243266576 2.805841029526962 1.3427385478921354
6.793382252196536 7.360238345511993 1.2326946584114185
7.181553895438427 6.593935279898055 0.9446419999558657
9.449958396088478 4.975745905556663 0.346896742700353
5.777280502212599 0.17973000785612575 -0.2196889058384941
7.449823866208858 6.592162747034612 0.8871220190487223
0.7568962738768225 3.921216159334781 2.4634347908815375
8.982361134467565 4.162663899641036 0.2785705613635357
4.955343042235106 9.009499335597486 2.3693451885119963
7.269445606473689 9.866342703646925 1.7445777988764557
3.308440447381851 9.585096018340883 3.311131709636273
2.297957751025335 9.66489499247453 3.860768440485368
5.390180856173978 8.013434056985131 1.8908451998116194
8.493099257169327 3.165637757624275 0.18197110686565832
4.908495783290008 6.476383627044652 1.586444028172322
6.231653094763212 6.888349496584725 1.2651409474827093
4.888012234766087 2.8887251408235146 0.45806410005100257
8.723707918827145 1.8131332672143952 0.014634711539057078
5.081231160705854 1.9198422268029067 0.17975117165918825
8.793274223451164 2.726917380563307 0.11607404826691414
2.9305242070748885 1.3553594196772702 0.20578574226546875
6.841672864615321 6.606571134778981 1.0263114693353295
3.443315781012573 8.945084030885406 3.0649088477724886
9.418294929351768 2.6180321981321266 0.08414407810467697
2.4187980044598305 8.775550801632042 3.562942748107027
8.43783684686607 3.4612677775401157 0.2229598983974799
9.341543273240752 8.923312342229972 0.996337913978075
0.9960195446438992 2.467896517701633 1.4533648236403418
6.689641932392963 3.484407112220342 0.3649822276131771
0.1516648809938057 7.593918533433612 3.212847422506305
9.403743715836223 2.533485267146315 0.07590825027838574
7.374402543443441 7.685804772835502 1.1616594083192968
4.1657246796872265 1.0618963689346497 -0.00027731996653881805
8.297791262142715 9.879050494824392 1.4469797256575025
2.7374122053950116 3.6456634079343764 1.3714260125464657
2.6383552010372386 7.686772951772795 3.1126685298211076
3.9443121850112393 6.065205517277456 1.8463821915192151
4.506784818557744 3.885192114025278 0.8434276001180754
1.7818335595842714 1.2930435988150921 0.35226727094435006
8.266370157908362 8.0135488886619 1.0286447376209888
7.111016457730941 5.035965130533816 0.615243072975804
0.5422830074284571 3.3625504734313307 2.0703126944693224
4.379807473884293 4.074646119018287 0.9432643525177058
9.03327508023277 0.6496692942370242 -0.11106737540659833
6.05778343610387 6.743432414134245 1.27603808746308
6.447684226585606 4.513541635522947 0.6095647540739431
5.85045755707166 4.97261098882966 0.8379481196418208
3.005664752208858 6.188024165408951 2.3674123952470447
9.957451124261757 3.6536288937429746 0.16987517940552016
9.509579380301101 2.1614498307005383 0.03621883680521702
2.9069197834227003 6.13936226148028 2.4025774718308455
8.174479572481108 2.336870752275951 0.0909101818965185
5.057388073067814 9.673841748080717 2.5140807054577357
7.307296086775245 7.67536901636783 1.1761934281155657
9.87797494814163 9.773644437208905 1.057556625342917
1.8672631579072645 0.4779486376673968 -0.21382585320511785
7.182314652376861 5.324061984983682 0.6631226057051378
5.438782315521406 0.12877774657807217 -0.2398232339265004
6.330638603618208 7.581874767266186 1.4301510691853085
3.964610126863872 2.7056297199202577 0.5675480437078351
0.020058621222733 5.810749086948413 0.607342685297427
8.539250855442344 1.3486652611183425 -0.034950756092535326
6.624770386812664 6.599308181762303 1.0784703674236635
4.180139926336456 5.860586025308011 1.665595079375302
3.4885952008080823 3.3281933932858756 0.9342219291006358
8.975478263522096 4.144769109599637 0.2767799557385986
7.321867817634112 9.737145952264873 1.695268500068081
9.59675687244743 0.28546420340944795 -0.14216105009767346
0.39510952882319744 4.619844745525124 2.653428428859901
6.080273168679197 5.576573965750776 0.9452194847196697
3.6868177316273667 2.862090501318027 0.6896323567334575
5.906048330835304 4.838082799796466 0.7901896760601851


==> data/heat_spatial_pod_sv.txt <==
2.86754945e+02
1.11677537e+02
1.71703931e+01
4.21655861e+00
2.42351628e+00
2.10125097e+00
5.24015113e-01
4.59291340e-01
2.24236614e-01
2.07649004e-01
1.36637275e-01
6.20112963e-02
5.18418371e-02
3.99131143e-02
3.40341993e-02
2.51557540e-02
1.71162765e-02
1.59282556e-02
1.36842443e-02
8.92918199e-03
5.68693409e-03
5.33194252e-03
4.45481506e-03
3.47561247e-03
3.19985891e-03
2.58656675e-03
2.26866819e-03
1.94222790e-03
1.42028382e-03
1.29610254e-03
8.82644437e-04
6.36205413e-04
5.11228083e-04
4.88753008e-04
3.13514368e-04
2.55675604e-04
2.23629492e-04
2.03099276e-04
1.66468278e-04
1.48942658e-04
1.36071948e-04
1.24380547e-04
1.01026084e-04
8.80385367e-05
7.59597583e-05
5.78277974e-05
5.00648775e-05
3.69992016e-05
3.46656572e-05
3.19101400e-05
2.86155806e-05
2.62303591e-05
2.09937739e-05
1.79327279e-05
1.36693483e-05
1.13238479e-05
1.08860111e-05
9.56848668e-06
7.28186908e-06
7.04275267e-06
5.68884246e-06
5.24721223e-06
4.63595367e-06
4.11964822e-06
3.82217041e-06
3.34320932e-06
2.76938976e-06
2.41523933e-06
1.99688758e-06
1.81805278e-06
1.38976383e-06
1.31511884e-06
1.01215855e-06
9.80110095e-07
8.76409716e-07
7.22517368e-07
6.26153826e-07
4.81854999e-07
4.18425771e-07
3.86623575e-07
3.00953651e-07
2.62156260e-07
2.16326995e-07
1.96546463e-07
1.59418269e-07
1.19311525e-07
1.03207963e-07
9.04508123e-08
7.50414800e-08
6.57294698e-08
4.91466496e-08
4.40958230e-08
3.73075268e-08
3.34962406e-08
2.75452298e-08
2.07771726e-08
1.40335936e-08
1.21715418e-08
1.07484833e-08
5.75995656e-09
1.08319043e-13
4.88104909e-14
3.00086096e-14
2.89247694e-14
2.12095640e-14
1.42839003e-14
1.21918856e-14
1.20057425e-14
1.04791171e-14
9.72466528e-15
8.69973093e-15
8.59428841e-15
7.96512553e-15
7.59211205e-15
6.75857095e-15
6.33547566e-15
6.11517073e-15
5.98457676e-15
5.48269585e-15
4.52204984e-15
4.27749839e-15
4.22037802e-15
4.03911228e-15
3.97008099e-15
3.81030722e-15
3.78112785e-15
3.73111301e-15
3.65660930e-15
3.61389212e-15
3.53026484e-15
3.47597250e-15
3.45590056e-15
3.35922270e-15
3.31526707e-15
3.26680472e-15
3.23484398e-15
3.18136498e-15
3.16787309e-15
3.10765011e-15
3.03786707e-15
3.01106512e-15
2.99346699e-15
2.93751505e-15
2.89857239e-15
2.87146321e-15
2.81729539e-15
2.80174898e-15
2.75586543e-15
2.72168462e-15
2.70007542e-15
2.66742143e-15
2.64891370e-15
2.58892339e-15
2.58594385e-15
2.56604128e-15
2.54842550e-15
2.50782546e-15
2.48566925e-15
2.45709299e-15
2.43799557e-15
2.40765210e-15
2.39240311e-15
2.36834996e-15
2.33872417e-15
2.32128623e-15
2.29436431e-15
2.28013180e-15
2.26089110e-15
2.22175955e-15
2.21512014e-15
2.19244633e-15
2.18750763e-15
2.16470439e-15
2.09288679e-15
2.08733923e-15
2.07377330e-15
2.06641095e-15
2.03998452e-15
2.01572992e-15
1.98928738e-15
1.98074893e-15
1.96866042e-15
1.92535200e-15
1.91751429e-15
1.88991538e-15
1.88130441e-15
1.86979238e-15
1.85948053e-15
1.84611770e-15
1.82918462e-15
1.80338510e-15
1.79997374e-15
1.79979172e-15
1.77480047e-15
1.75046635e-15
1.73277147e-15
1.72433180e-15
1.71439617e-15
1.69977290e-15
1.69231183e-15
1.67947245e-15
1.66728728e-15
1.66244362e-15
1.65045886e-15
1.63302187e-15
1.60419525e-15
1.58718411e-15
1.58209732e-15
1.57509331e-15
1.55654684e-15
1.54255922e-15
1.53483598e-15
1.51842840e-15
1.50819131e-15
1.49908120e-15
1.48151080e-15
1.46552909e-15
1.45355180e-15
1.44310165e-15
1.44082044e-15
1.41887915e-15
1.41474985e-15
1.40620384e-15
1.39644000e-15
1.38080530e-15
1.37368322e-15
1.37002954e-15
1.33132223e-15
1.32911798e-15
1.32314848e-15
1.30328205e-15
1.29177115e-15
1.28216356e-15
1.27706616e-15
1.26415563e-15
1.25927355e-15
1.24827843e-15
1.23657695e-15
1.23433304e-15
1.21115132e-15
1.20603373e-15
1.19990082e-15
1.19308209e-15
1.18044793e-15
1.17759798e-15
1.16435981e-15
1.15641116e-15
1.14780261e-15
1.14045757e-15
1.12669754e-15
1.11790474e-15
1.11378192e-15
1.10260584e-15
1.09705037e-15
1.09497735e-15
1.08408835e-15
1.07681216e-15
1.06411554e-15
1.05233562e-15
1.04766758e-15
1.04485287e-15
1.03838627e-15
1.02335817e-15
1.02061149e-15
1.00781446e-15
9.97889617e-16
9.91974166e-16
9.91122670e-16
9.80838719e-16
9.73858162e-16
9.67195009e-16
9.60768707e-16
9.55277606e-16
9.53508420e-16
9.38698589e-16
9.37320281e-16
9.35471024e-16
9.24274485e-16
9.08132531e-16
9.02193342e-16
8.97149305e-16
8.95141288e-16
8.76982987e-16
8.68736293e-16
8.57566535e-16
8.54749616e-16
8.40305954e-16
8.26370413e-16
8.22200023e-16
8.20367345e-16
8.07371869e-16
7.95468172e-16
7.87485748e-16
7.80215674e-16
7.72962386e-16
7.65614988e-16
7.60529545e-16
7.59302776e-16
7.45724326e-16
7.35664593e-16
7.28145026e-16
7.24827500e-16
7.21581999e-16
7.21061570e-16
7.13762753e-16
7.04670183e-16
7.00045755e-16
6.89472870e-16
6.87331266e-16
6.81449326e-16
6.73952052e-16
6.67729839e-16
6.63347101e-16
6.47728453e-16
6.45165594e-16
6.40355254e-16
6.33284508e-16
6.31421730e-16
6.28474850e-16
6.22764257e-16
6.14962141e-16
6.05740389e-16
5.98678431e-16
5.92713792e-16
5.90875001e-16
5.84041055e-16
5.71655740e-16
5.70689847e-16
5.67278027e-16
5.54223678e-16
5.46782682e-16
5.44858772e-16
5.37036632e-16
5.31323930e-16
5.25844392e-16
5.24917038e-16
5.04587388e-16
4.99185202e-16
4.91169111e-16
4.85317631e-16
4.82845688e-16
4.78180906e-16
4.71541287e-16
4.63764309e-16
4.59659032e-16
4.53723446e-16
4.43421390e-16
4.38638925e-16
4.26408248e-16
4.22789170e-16
4.14099540e-16
4.08866708e-16
4.03538149e-16
3.84501938e-16
3.82269817e-16
3.78085105e-16
3.64155640e-16
3.57742350e-16
3.51166772e-16
3.36957010e-16
3.23454198e-16
3.11941510e-16
3.03485936e-16
2.99334026e-16
2.96221477e-16
2.78309981e-16
2.77273761e-16
2.72762095e-16
2.61283477e-16
2.36420774e-16
2.12004338e-16
2.02564024e-16
1.74075569e-16
1.50752124e-16
1.35696452e-16
1.32274480e-16
1.12453066e-16
9.73468888e-17
7.05574748e-17
5.32923398e-17
3.68309931e-17
2.58036204e-17
4.22023917e-19
3.46939261e-20
9.49398173e-21
7.50682200e-21
3.28613461e-21
7.52192636e-23
5.75177213e-23
7.63101816e-25
4.60482348e-25
1.66708724e-25
7.63694611e-26
7.57407874e-31
6.41661179e-31
4.91788116e-31
4.46659264e-31
4.21737205e-31
4.12134745e-31
2.95224217e-31
2.74872248e-31
2.60116664e-31
2.30194227e-31
2.07682401e-31
1.98668936e-31
1.87677093e-31
1.53025366e-31
1.25424440e-31
9.17227856e-32
8.05543853e-32
6.27124444e-32
5.42585683e-32
2.43356133e-32
2.14811442e-32
1.76179417e-32
1.11756577e-32
5.00104907e-33
1.65078904e-47
9.05638636e-48
0.00000000e+00
0.00000000e+00
0.00000000e+00
0.00000000e+00
0.00000000e+00
0.00000000e+00
0.00000000e+00
0.00000000e+00
0.00000000e+00
0.00000000e+00
0.00000000e+00
0.00000000e+00
0.00000000e+00
0.00000000e+00
0.00000000e+00
0.00000000e+00
0.00000000e+00
0.00000000e+00
0.00000000e+00
0.00000000e+00
0.00000000e+00
0.00000000e+00


==> data/heat_time_sensitivity.txt <==
8.639546203613281250e+01 1.455385472000000000e+09 5.458362400531768799e-02 1.776497664000000000e+09 3.081607259809970856e-02 2.784294076263904572e-02 2.643048448000000000e+09
3.837748989462852478e-02 3.338517200000000000e+07 4.230913892388343811e-02 4.068762800000000000e+07 3.096001595258712769e-02 3.015939146280288696e-02 5.947932800000000000e+07
1.411543227732181549e-02 2.246724062500000000e+05 3.914381191134452820e-02 5.872249375000000000e+05 2.870262227952480316e-02 2.998299896717071533e-02 7.148396875000000000e+05
8.680858649313449860e-03 6.390769375000000000e+05 3.932182863354682922e-02 9.326546250000000000e+05 2.836345694959163666e-02 2.961454726755619049e-02 4.150140500000000000e+06
7.061122916638851166e-03 3.082836627960205078e+00 3.896602615714073181e-02 4.528424263000488281e+00 2.783469855785369873e-02 2.925893105566501617e-02 2.014642906188964844e+01
6.381821352988481522e-03 2.109973458573222160e-03 3.883111476898193359e-02 4.698417149484157562e-03 2.733046561479568481e-02 2.897120453417301178e-02 8.919534273445606232e-03
6.515656132251024246e-03 3.219197737053036690e-03 3.918564319610595703e-02 5.394272971898317337e-03 2.717797271907329559e-02 2.876901999115943909e-02 2.359555289149284363e-02
6.788136903196573257e-03 3.399193985387682915e-03 3.939980268478393555e-02 5.530837923288345337e-03 2.732239663600921631e-02 2.870451658964157104e-02 2.195188589394092560e-02
6.723081227391958237e-03 2.068173373118042946e-03 3.929972276091575623e-02 4.060768522322177887e-03 2.720314264297485352e-02 2.868414483964443207e-02 1.023420039564371109e-02
6.644528359174728394e-03 1.532926806248724461e-03 3.928760066628456116e-02 3.030970226973295212e-03 2.698761038482189178e-02 2.864914573729038239e-02 5.812111776322126389e-03
6.699313409626483917e-03 1.815220457501709461e-03 3.937020897865295410e-02 2.269701333716511726e-03 2.717318944633007050e-02 2.865891717374324799e-02 6.008178461343050003e-03
6.792842410504817963e-03 2.296705963090062141e-03 3.941718488931655884e-02 2.605368848890066147e-03 2.740924246609210968e-02 2.873007394373416901e-02 5.579881370067596436e-03
6.725252605974674225e-03 1.986874500289559364e-03 3.928807750344276428e-02 2.315922407433390617e-03 2.718980796635150909e-02 2.868785150349140167e-02 5.624210927635431290e-03
6.692104972898960114e-03 1.875818008556962013e-03 3.933864086866378784e-02 2.408962463960051537e-03 2.696372941136360168e-02 2.862846665084362030e-02 6.608895026147365570e-03
6.686395034193992615e-03 1.945190597325563431e-03 3.938587009906768799e-02 2.314707031473517418e-03 2.718057297170162201e-02 2.865421026945114136e-02 6.485034711658954620e-03
6.807955913245677948e-03 2.236153231933712959e-03 3.941413760185241699e-02 2.573881763964891434e-03 2.737741544842720032e-02 2.871723845601081848e-02 5.894131027162075043e-03
6.783639546483755112e-03 2.088170265778899193e-03 3.930847346782684326e-02 2.433524234220385551e-03 2.718175202608108521e-02 2.867124602198600769e-02 5.505500361323356628e-03
6.717501673847436905e-03 1.923933858051896095e-03 3.935165703296661377e-02 2.281399676576256752e-03 2.705802023410797119e-02 2.862539701163768768e-02 6.058258004486560822e-03
6.684618070721626282e-03 2.011159667745232582e-03 3.938968479633331299e-02 2.359408186748623848e-03 2.720840834081172943e-02 2.865939214825630188e-02 6.100957281887531281e-03
6.811821367591619492e-03 2.062146551907062531e-03 3.936120495200157166e-02 2.424478298053145409e-03 2.722415886819362640e-02 2.867444604635238647e-02 5.554634146392345428e-03
6.827081087976694107e-03 1.986744347959756851e-03 3.934248536825180054e-02 2.346843015402555466e-03 2.713444083929061890e-02 2.863401360809803009e-02 5.325340665876865387e-03
6.797542795538902283e-03 1.973657635971903801e-03 3.937492519617080688e-02 2.318693092092871666e-03 2.716629952192306519e-02 2.863684296607971191e-02 5.603224039077758789e-03
6.810081657022237778e-03 2.002607798203825951e-03 3.937080875039100647e-02 2.386562526226043701e-03 2.718221955001354218e-02 2.865491621196269989e-02 5.258358549326658249e-03
6.813803687691688538e-03 1.965493429452180862e-03 3.938867151737213135e-02 2.333614276722073555e-03 2.714940719306468964e-02 2.861255593597888947e-02 5.113249644637107849e-03
6.829947698861360550e-03 1.905560493469238281e-03 3.944362327456474304e-02 2.248141448944807053e-03 2.714828215539455414e-02 2.859296090900897980e-02 4.908890929073095322e-03
6.766169797629117966e-03 1.865597791038453579e-03 3.950725868344306946e-02 2.185710938647389412e-03 2.714548073709011078e-02 2.856034971773624420e-02 4.936426877975463867e-03
6.749682594090700150e-03 1.846218481659889221e-03 3.953660279512405396e-02 2.148645464330911636e-03 2.714524604380130768e-02 2.852368354797363281e-02 5.156057886779308319e-03
6.810771767050027847e-03 1.806015381589531898e-03 3.945559263229370117e-02 2.197896828874945641e-03 2.714271284639835358e-02 2.861784957349300385e-02 4.557927604764699936e-03
6.725359708070755005e-03 1.899374532513320446e-03 3.951691836118698120e-02 2.247693249955773354e-03 2.716451324522495270e-02 2.858281694352626801e-02 4.718955140560865402e-03
6.836092565208673477e-03 1.923479023389518261e-03 3.966234624385833740e-02 2.159419702365994453e-03 2.719341032207012177e-02 2.839284203946590424e-02 5.518513265997171402e-03
6.870457902550697327e-03 1.711796503514051437e-03 3.944898024201393127e-02 2.074953401461243629e-03 2.711436897516250610e-02 2.857930585741996765e-02 4.591924138367176056e-03
6.647244095802307129e-03 1.897327951155602932e-03 3.935820981860160828e-02 2.413601148873567581e-03 2.714300528168678284e-02 2.875583991408348083e-02 4.598410334438085556e-03
6.798732094466686249e-03 2.035763347521424294e-03 3.967500850558280945e-02 2.237880835309624672e-03 2.720037847757339478e-02 2.840123884379863739e-02 5.634546279907226562e-03
7.017544936388731003e-03 1.741639804095029831e-03 3.967530280351638794e-02 1.990102231502532959e-03 2.717080712318420410e-02 2.831366471946239471e-02 5.429104436188936234e-03
6.691752932965755463e-03 1.727662282064557076e-03 3.930563107132911682e-02 2.285289345309138298e-03 2.717089280486106873e-02 2.879433333873748779e-02 5.045884754508733749e-03


==> data/stable_dynamics.txt <==
-0.000000 -0.000000 0.000006 0.000006 0.000023 0.000023 0.000178 0.000178 0.000690 0.000690 -0.545369 -0.003853 -0.003853 0.001849 0.001849
0.000001 0.000001 0.000007 0.000007 0.000026 0.000026 0.000130 0.000130 0.000538 0.000538 -0.545369 -0.002324 -0.002324 0.001687 0.001687
0.000002 0.000002 0.000004 0.000004 0.000021 0.000021 0.000054 0.000054 0.000321 0.000321 -0.545369 -0.000764 -0.000764 0.001434 0.001434
0.000001 0.000001 -0.000001 -0.000001 0.000009 0.000009 -0.000033 -0.000033 0.000066 0.000066 -0.545369 0.000807 0.000807 0.001103 0.001103
-0.000000 -0.000000 -0.000005 -0.000005 -0.000006 -0.000006 -0.000113 -0.000113 -0.000198 -0.000198 -0.545369 0.002367 0.002367 0.000713 0.000713
-0.000001 -0.000001 -0.000007 -0.000007 -0.000019 -0.000019 -0.000169 -0.000169 -0.000437 -0.000437 -0.545369 0.003894 0.003894 0.000285 0.000285
-0.000002 -0.000002 -0.000006 -0.000006 -0.000026 -0.000026 -0.000189 -0.000189 -0.000624 -0.000624 -0.545369 0.005370 0.005370 -0.000158 -0.000158
-0.000001 -0.000001 -0.000002 -0.000002 -0.000024 -0.000024 -0.000169 -0.000169 -0.000736 -0.000736 -0.545369 0.006772 0.006772 -0.000593 -0.000593
0.000000 0.000000 0.000003 0.000003 -0.000015 -0.000015 -0.000113 -0.000113 -0.000759 -0.000759 -0.545369 0.008084 0.008084 -0.000996 -0.000996
0.000001 0.000001 0.000006 0.000006 -0.000000 -0.000000 -0.000033 -0.000033 -0.000691 -0.000691 -0.545369 0.009286 0.009286 -0.001346 -0.001346
0.000002 0.000002 0.000007 0.000007 0.000014 0.000014 0.000054 0.000054 -0.000539 -0.000539 -0.545369 0.010363 0.010363 -0.001623 -0.001623
0.000001 0.000001 0.000004 0.000004 0.000024 0.000024 0.000130 0.000130 -0.000323 -0.000323 -0.545369 0.011300 0.011300 -0.001812 -0.001812
-0.000001 -0.000001 -0.000000 -0.000000 0.000026 0.000026 0.000178 0.000178 -0.000068 -0.000068 -0.545369 0.012084 0.012084 -0.001904 -0.001904
-0.000001 -0.000001 -0.000005 -0.000005 0.000019 0.000019 0.000188 0.000188 0.000196 0.000196 -0.545369 0.012705 0.012705 -0.001894 -0.001894
-0.000001 -0.000001 -0.000007 -0.000007 0.000006 0.000006 0.000159 0.000159 0.000436 0.000436 -0.545369 0.013154 0.013154 -0.001782 -0.001782
-0.000001 -0.000001 -0.000006 -0.000006 -0.000009 -0.000009 0.000095 0.000095 0.000623 0.000623 -0.545369 0.013426 0.013426 -0.001574 -0.001574
0.000001 0.000001 -0.000002 -0.000002 -0.000021 -0.000021 0.000012 0.000012 0.000735 0.000735 -0.545369 0.013517 0.013517 -0.001281 -0.001281
0.000001 0.000001 0.000003 0.000003 -0.000026 -0.000026 -0.000074 -0.000074 0.000759 0.000759 -0.545369 0.013425 0.013425 -0.000919 -0.000919
0.000001 0.000001 0.000006 0.000006 -0.000023 -0.000023 -0.000144 -0.000144 0.000691 0.000691 -0.545369 0.013151 0.013151 -0.000507 -0.000507
0.000000 0.000000 0.000007 0.000007 -0.000012 -0.000012 -0.000184 -0.000184 0.000541 0.000541 -0.545369 0.012701 0.012701 -0.000069 -0.000069
-0.000001 -0.000001 0.000004 0.000004 0.000003 0.000003 -0.000185 -0.000185 0.000325 0.000325 -0.545369 0.012078 0.012078 0.000373 0.000373
-0.000002 -0.000002 -0.000000 -0.000000 0.000016 0.000016 -0.000146 -0.000146 0.000070 0.000070 -0.545369 0.011293 0.011293 0.000796 0.000796
-0.000001 -0.000001 -0.000005 -0.000005 0.000025 0.000025 -0.000076 -0.000076 -0.000194 -0.000194 -0.545369 0.010355 0.010355 0.001175 0.001175
-0.000000 -0.000000 -0.000007 -0.000007 0.000025 0.000025 0.000010 0.000010 -0.000434 -0.000434 -0.545369 0.009277 0.009277 0.001491 0.001491
0.000001 0.000001 -0.000006 -0.000006 0.000017 0.000017 0.000093 0.000093 -0.000622 -0.000622 -0.545369 0.008074 0.008074 0.001727 0.001727
0.000002 0.000002 -0.000002 -0.000002 0.000004 0.000004 0.000157 0.000157 -0.000735 -0.000735 -0.545369 0.006762 0.006762 0.001870 0.001870
0.000001 0.000001 0.000003 0.000003 -0.000011 -0.000011 0.000188 0.000188 -0.000759 -0.000759 -0.545369 0.005358 0.005358 0.001912 0.001912
0.000000 0.000000 0.000006 0.000006 -0.000022 -0.000022 0.000179 0.000179 -0.000692 -0.000692 -0.545369 0.003883 0.003883 0.001852 0.001852
-0.000001 -0.000001 0.000007 0.000007 -0.000026 -0.000026 0.000131 0.000131 -0.000542 -0.000542 -0.545369 0.002354 0.002354 0.001691 0.001691
-0.000002 -0.000002 0.000004 0.000004 -0.000021 -0.000021 0.000056 0.000056 -0.000326 -0.000326 -0.545369 0.000794 0.000794 0.001440 0.001440
-0.000001 -0.000001 -0.000000 -0.000000 -0.000010 -0.000010 -0.000031 -0.000031 -0.000071 -0.000071 -0.545369 -0.000776 -0.000776 0.001111 0.001111
0.000000 0.000000 -0.000005 -0.000005 0.000005 0.000005 -0.000111 -0.000111 0.000192 0.000192 -0.545369 -0.002337 -0.002337 0.000722 0.000722
0.000001 0.000001 -0.000007 -0.000007 0.000019 0.000019 -0.000168 -0.000168 0.000432 0.000432 -0.545369 -0.003865 -0.003865 0.000295 0.000295
0.000002 0.000002 -0.000006 -0.000006 0.000026 0.000026 -0.000189 -0.000189 0.000621 0.000621 -0.545369 -0.005342 -0.005342 -0.000149 -0.000149
0.000001 0.000001 -0.000002 -0.000002 0.000024 0.000024 -0.000170 -0.000170 0.000734 0.000734 -0.545369 -0.006746 -0.006746 -0.000584 -0.000584
-0.000000 -0.000000 0.000003 0.000003 0.000015 0.000015 -0.000115 -0.000115 0.000759 0.000759 -0.545369 -0.008059 -0.008059 -0.000988 -0.000988
-0.000001 -0.000001 0.000006 0.000006 0.000001 0.000001 -0.000036 -0.000036 0.000693 0.000693 -0.545369 -0.009264 -0.009264 -0.001339 -0.001339
-0.000002 -0.000002 0.000007 0.000007 -0.000014 -0.000014 0.000052 0.000052 0.000543 0.000543 -0.545369 -0.010343 -0.010343 -0.001618 -0.001618
-0.000001 -0.000001 0.000004 0.000004 -0.000024 -0.000024 0.000128 0.000128 0.000328 0.000328 -0.545369 -0.011283 -0.011283 -0.001809 -0.001809
0.000000 0.000000 -0.000000 -0.000000 -0.000026 -0.000026 0.000177 0.000177 0.000073 0.000073 -0.545369 -0.012070 -0.012070 -0.001904 -0.001904
0.000001 0.000001 -0.000005 -0.000005 -0.000020 -0.000020 0.000188 0.000188 -0.000190 -0.000190 -0.545369 -0.012694 -0.012694 -0.001895 -0.001895
0.000001 0.000001 -0.000007 -0.000007 -0.000007 -0.000007 0.000160 0.000160 -0.000431 -0.000431 -0.545369 -0.013147 -0.013147 -0.001785 -0.001785
0.000001 0.000001 -0.000006 -0.000006 0.000008 0.000008 0.000098 0.000098 -0.000620 -0.000620 -0.545369 -0.013423 -0.013423 -0.001579 -0.001579
-0.000001 -0.000001 -0.000002 -0.000002 0.000021 0.000021 0.000014 0.000014 -0.000734 -0.000734 -0.545369 -0.013517 -0.013517 -0.001288 -0.001288
-0.000001 -0.000001 0.000002 0.000002 0.000026 0.000026 -0.000072 -0.000072 -0.000759 -0.000759 -0.545369 -0.013428 -0.013428 -0.000927 -0.000927
-0.000001 -0.000001 0.000006 0.000006 0.000023 0.000023 -0.000143 -0.000143 -0.000694 -0.000694 -0.545369 -0.013158 -0.013158 -0.000517 -0.000517
-0.000000 -0.000000 0.000007 0.000007 0.000012 0.000012 -0.000183 -0.000183 -0.000545 -0.000545 -0.545369 -0.012711 -0.012711 -0.000079 -0.000079
0.000001 0.000001 0.000005 0.000005 -0.000002 -0.000002 -0.000185 -0.000185 -0.000330 -0.000330 -0.545369 -0.012092 -0.012092 0.000364 0.000364
0.000002 0.000002 0.000000 0.000000 -0.000016 -0.000016 -0.000148 -0.000148 -0.000075 -0.000075 -0.545369 -0.011309 -0.011309 0.000787 0.000787
0.000001 0.000001 -0.000005 -0.000005 -0.000025 -0.000025 -0.000079 -0.000079 0.000188 0.000188 -0.545369 -0.010374 -0.010374 0.001167 0.001167
0.000000 0.000000 -0.000007 -0.000007 -0.000025 -0.000025 0.000007 0.000007 0.000429 0.000429 -0.545369 -0.009299 -0.009299 0.001485 0.001485
-0.000001 -0.000001 -0.000006 -0.000006 -0.000018 -0.000018 0.000091 0.000091 0.000618 0.000618 -0.545369 -0.008098 -0.008098 0.001723 0.001723
-0.000002 -0.000002 -0.000002 -0.000002 -0.000004 -0.000004 0.000156 0.000156 0.000733 0.000733 -0.545369 -0.006788 -0.006788 0.001868 0.001868
-0.000001 -0.000001 0.000002 0.000002 0.000011 0.000011 0.000188 0.000188 0.000760 0.000760 -0.545369 -0.005386 -0.005386 0.001912 0.001912
-0.000000 -0.000000 0.000006 0.000006 0.000022 0.000022 0.000179 0.000179 0.000695 0.000695 -0.545369 -0.003912 -0.003912 0.001854 0.001854
0.000001 0.000001 0.000007 0.000007 0.000026 0.000026 0.000133 0.000133 0.000546 0.000546 -0.545369 -0.002384 -0.002384 0.001696 0.001696
0.000002 0.000002 0.000005 0.000005 0.000022 0.000022 0.000059 0.000059 0.000332 0.000332 -0.545369 -0.000825 -0.000825 0.001446 0.001446
0.000001 0.000001 0.000000 0.000000 0.000010 0.000010 -0.000028 -0.000028 0.000077 0.000077 -0.545369 0.000746 0.000746 0.001119 0.001119
-0.000000 -0.000000 -0.000004 -0.000004 -0.000005 -0.000005 -0.000109 -0.000109 -0.000186 -0.000186 -0.545369 0.002307 0.002307 0.000731 0.000731
-0.000001 -0.000001 -0.000007 -0.000007 -0.000018 -0.000018 -0.000167 -0.000167 -0.000428 -0.000428 -0.545369 0.003836 0.003836 0.000305 0.000305
-0.000002 -0.000002 -0.000006 -0.000006 -0.000026 -0.000026 -0.000189 -0.000189 -0.000617 -0.000617 -0.545369 0.005314 0.005314 -0.000139 -0.000139
-0.000001 -0.000001 -0.000003 -0.000003 -0.000024 -0.000024 -0.000171 -0.000171 -0.000733 -0.000733 -0.545369 0.006720 0.006720 -0.000575 -0.000575
0.000000 0.000000 0.000002 0.000002 -0.000015 -0.000015 -0.000117 -0.000117 -0.000760 -0.000760 -0.545369 0.008035 0.008035 -0.000980 -0.000980
0.000001 0.000001 0.000006 0.000006 -0.000001 -0.000001 -0.000038 -0.000038 -0.000695 -0.000695 -0.545369 0.009242 0.009242 -0.001332 -0.001332
0.000002 0.000002 0.000007 0.000007 0.000014 0.000014 0.000049 0.000049 -0.000547 -0.000547 -0.545369 0.010324 0.010324 -0.001612 -0.001612
0.000001 0.000001 0.000005 0.000005 0.000024 0.000024 0.000126 0.000126 -0.000333 -0.000333 -0.545369 0.011266 0.011266 -0.001806 -0.001806
-0.000000 -0.000000 0.000000 0.000000 0.000026 0.000026 0.000176 0.000176 -0.000079 -0.000079 -0.545369 0.012056 0.012056 -0.001903 -0.001903
-0.000001 -0.000001 -0.000004 -0.000004 0.000020 0.000020 0.000189 0.000189 0.000185 0.000185 -0.545369 0.012684 0.012684 -0.001897 -0.001897
-0.000001 -0.000001 -0.000007 -0.000007 0.000007 0.000007 0.000161 0.000161 0.000426 0.000426 -0.545369 0.013140 0.013140 -0.001789 -0.001789
-0.000001 -0.000001 -0.000006 -0.000006 -0.000008 -0.000008 0.000100 0.000100 0.000616 0.000616 -0.545369 0.013419 0.013419 -0.001585 -0.001585
0.000001 0.000001 -0.000003 -0.000003 -0.000020 -0.000020 0.000017 0.000017 0.000732 0.000732 -0.545369 0.013517 0.013517 -0.001295 -0.001295
0.000001 0.000001 0.000002 0.000002 -0.000026 -0.000026 -0.000069 -0.000069 0.000760 0.000760 -0.545369 0.013432 0.013432 -0.000936 -0.000936
0.000001 0.000001 0.000006 0.000006 -0.000023 -0.000023 -0.000141 -0.000141 0.000696 0.000696 -0.545369 0.013165 0.013165 -0.000526 -0.000526
0.000000 0.000000 0.000007 0.000007 -0.000013 -0.000013 -0.000183 -0.000183 0.000549 0.000549 -0.545369 0.012721 0.012721 -0.000088 -0.000088
-0.000001 -0.000001 0.000005 0.000005 0.000002 0.000002 -0.000186 -0.000186 0.000335 0.000335 -0.545369 0.012105 0.012105 0.000354 0.000354
-0.000002 -0.000002 0.000000 0.000000 0.000016 0.000016 -0.000149 -0.000149 0.000081 0.000081 -0.545369 0.011326 0.011326 0.000778 0.000778
-0.000001 -0.000001 -0.000004 -0.000004 0.000025 0.000025 -0.000081 -0.000081 -0.000183 -0.000183 -0.545369 0.010394 0.010394 0.001160 0.001160
-0.000000 -0.000000 -0.000007 -0.000007 0.000025 0.000025 0.000004 0.000004 -0.000424 -0.000424 -0.545369 0.009321 0.009321 0.001479 0.001479
0.000001 0.000001 -0.000006 -0.000006 0.000018 0.000018 0.000089 0.000089 -0.000615 -0.000615 -0.545369 0.008123 0.008123 0.001719 0.001719
0.000002 0.000002 -0.000003 -0.000003 0.000004 0.000004 0.000154 0.000154 -0.000732 -0.000732 -0.545369 0.006814 0.006814 0.001866 0.001866
0.000001 0.000001 0.000002 0.000002 -0.000011 -0.000011 0.000187 0.000187 -0.000760 -0.000760 -0.545369 0.005414 0.005414 0.001913 0.001913
0.000000 0.000000 0.000006 0.000006 -0.000022 -0.000022 0.000180 0.000180 -0.000697 -0.000697 -0.545369 0.003941 0.003941 0.001856 0.001856
-0.000001 -0.000001 0.000007 0.000007 -0.000026 -0.000026 0.000135 0.000135 -0.000550 -0.000550 -0.545369 0.002414 0.002414 0.001700 0.001700
-0.000002 -0.000002 0.000005 0.000005 -0.000022 -0.000022 0.000061 0.000061 -0.000337 -0.000337 -0.545369 0.000855 0.000855 0.001453 0.001453
-0.000001 -0.000001 0.000000 0.000000 -0.000010 -0.000010 -0.000026 -0.000026 -0.000083 -0.000083 -0.545369 -0.000716 -0.000716 0.001127 0.001127
0.000000 0.000000 -0.000004 -0.000004 0.000005 0.000005 -0.000107 -0.000107 0.000181 0.000181 -0.545369 -0.002277 -0.002277 0.000741 0.000741
0.000001 0.000001 -0.000007 -0.000007 0.000018 0.000018 -0.000166 -0.000166 0.000423 0.000423 -0.545369 -0.003807 -0.003807 0.000314 0.000314
0.000002 0.000002 -0.000006 -0.000006 0.000026 0.000026 -0.000189 -0.000189 0.000614 0.000614 -0.545369 -0.005286 -0.005286 -0.000129 -0.000129
0.000001 0.000001 -0.000003 -0.000003 0.000025 0.000025 -0.000173 -0.000173 0.000731 0.000731 -0.545369 -0.006693 -0.006693 -0.000565 -0.000565
-0.000000 -0.000000 0.000002 0.000002 0.000016 0.000016 -0.000119 -0.000119 0.000760 0.000760 -0.545369 -0.008011 -0.008011 -0.000971 -0.000971
-0.000001 -0.000001 0.000006 0.000006 0.000001 0.000001 -0.000041 -0.000041 0.000698 0.000698 -0.545369 -0.009219 -0.009219 -0.001325 -0.001325
-0.000002 -0.000002 0.000007 0.000007 -0.000013 -0.000013 0.000047 0.000047 0.000551 0.000551 -0.545369 -0.010304 -0.010304 -0.001607 -0.001607
-0.000001 -0.000001 0.000005 0.000005 -0.000023 -0.000023 0.000124 0.000124 0.000338 0.000338 -0.545369 -0.011249 -0.011249 -0.001803 -0.001803
0.000000 0.000000 0.000001 0.000001 -0.000026 -0.000026 0.000175 0.000175 0.000085 0.000085 -0.545369 -0.012043 -0.012043 -0.001902 -0.001902
0.000001 0.000001 -0.000004 -0.000004 -0.000020 -0.000020 0.000189 0.000189 -0.000179 -0.000179 -0.545369 -0.012673 -0.012673 -0.001898 -0.001898
0.000002 0.000002 -0.000007 -0.000007 -0.000007 -0.000007 0.000163 0.000163 -0.000421 -0.000421 -0.545369 -0.013133 -0.013133 -0.001792 -0.001792
0.000001 0.000001 -0.000006 -0.000006 0.000008 0.000008 0.000102 0.000102 -0.000613 -0.000613 -0.545369 -0.013415 -0.013415 -0.001590 -0.001590
-0.000001 -0.000001 -0.000003 -0.000003 0.000020 0.000020 0.000020 0.000020 -0.000730 -0.000730 -0.545369 -0.013517 -0.013517 -0.001302 -0.001302
-0.000001 -0.000001 0.000002 0.000002 0.000026 0.000026 -0.000067 -0.000067 -0.000760 -0.000760 -0.545369 -0.013435 -0.013435 -0.000944 -0.000944
-0.000001 -0.000001 0.000006 0.000006 0.000023 0.000023 -0.000139 -0.000139 -0.000699 -0.000699 -0.545369 -0.013172 -0.013172 -0.000536 -0.000536
-0.000001 -0.000001 0.000007 0.000007 0.000013 0.000013 -0.000182 -0.000182 -0.000553 -0.000553 -0.545369 -0.012732 -0.012732 -0.000098 -0.000098
0.000001 0.000001 0.000005 0.000005 -0.000002 -0.000002 -0.000186 -0.000186 -0.000340 -0.000340 -0.545369 -0.012119 -0.012119 0.000345 0.000345
0.000002 0.000002 0.000001 0.000001 -0.000016 -0.000016 -0.000151 -0.000151 -0.000087 -0.000087 -0.545369 -0.011343 -0.011343 0.000769 0.000769
0.000001 0.000001 -0.000004 -0.000004 -0.000025 -0.000025 -0.000083 -0.000083 0.000177 0.000177 -0.545369 -0.010413 -0.010413 0.001152 0.001152
0.000000 0.000000 -0.000007 -0.000007 -0.000026 -0.000026 0.000002 0.000002 0.000420 0.000420 -0.545369 -0.009343 -0.009343 0.001473 0.001473
-0.000001 -0.000001 -0.000006 -0.000006 -0.000018 -0.000018 0.000087 0.000087 0.000612 0.000612 -0.545369 -0.008147 -0.008147 0.001714 0.001714
-0.000002 -0.000002 -0.000003 -0.000003 -0.000005 -0.000005 0.000153 0.000153 0.000730 0.000730 -0.545369 -0.006841 -0.006841 0.001864 0.001864
-0.000001 -0.000001 0.000002 0.000002 0.000010 0.000010 0.000187 0.000187 0.000760 0.000760 -0.545369 -0.005442 -0.005442 0.001913 0.001913
-0.000000 -0.000000 0.000006 0.000006 0.000022 0.000022 0.000181 0.000181 0.000699 0.000699 -0.545369 -0.003970 -0.003970 0.001859 0.001859
0.000001 0.000001 0.000007 0.000007 0.000026 0.000026 0.000137 0.000137 0.000554 0.000554 -0.545369 -0.002444 -0.002444 0.001705 0.001705
0.000002 0.000002 0.000005 0.000005 0.000022 0.000022 0.000064 0.000064 0.000342 0.000342 -0.545369 -0.000885 -0.000885 0.001459 0.001459
0.000001 0.000001 0.000001 0.000001 0.000011 0.000011 -0.000023 -0.000023 0.000089 0.000089 -0.545369 0.000685 0.000685 0.001135 0.001135
0.000000 0.000000 -0.000004 -0.000004 -0.000004 -0.000004 -0.000105 -0.000105 -0.000175 -0.000175 -0.545369 0.002247 0.002247 0.000750 0.000750
-0.000001 -0.000001 -0.000007 -0.000007 -0.000018 -0.000018 -0.000164 -0.000164 -0.000418 -0.000418 -0.545369 0.003778 0.003778 0.000324 0.000324
-0.000002 -0.000002 -0.000006 -0.000006 -0.000025 -0.000025 -0.000189 -0.000189 -0.000610 -0.000610 -0.545369 0.005258 0.005258 -0.000119 -0.000119
-0.000001 -0.000001 -0.000003 -0.000003 -0.000025 -0.000025 -0.000174 -0.000174 -0.000729 -0.000729 -0.545369 0.006667 0.006667 -0.000556 -0.000556
0.000000 0.000000 0.000002 0.000002 -0.000016 -0.000016 -0.000121 -0.000121 -0.000760 -0.000760 -0.545369 0.007986 0.007986 -0.000963 -0.000963
0.000001 0.000001 0.000006 0.000006 -0.000002 -0.000002 -0.000043 -0.000043 -0.000700 -0.000700 -0.545369 0.009197 0.009197 -0.001318 -0.001318
0.000002 0.000002 0.000007 0.000007 0.000013 0.000013 0.000044 0.000044 -0.000555 -0.000555 -0.545369 0.010284 0.010284 -0.001602 -0.001602
0.000001 0.000001 0.000005 0.000005 0.000023 0.000023 0.000122 0.000122 -0.000344 -0.000344 -0.545369 0.011232 0.011232 -0.001800 -0.001800
-0.000000 -0.000000 0.000001 0.000001 0.000026 0.000026 0.000174 0.000174 -0.000091 -0.000091 -0.545369 0.012029 0.012029 -0.001900 -0.001900
-0.000001 -0.000001 -0.000004 -0.000004 0.000020 0.000020 0.000189 0.000189 0.000173 0.000173 -0.545369 0.012663 0.012663 -0.001899 -0.001899
-0.000002 -0.000002 -0.000007 -0.000007 0.000008 0.000008 0.000164 0.000164 0.000416 0.000416 -0.545369 0.013126 0.013126 -0.001796 -0.001796
-0.000001 -0.000001 -0.000007 -0.000007 -0.000007 -0.000007 0.000104 0.000104 0.000609 0.000609 -0.545369 0.013412 0.013412 -0.001595 -0.001595
0.000001 0.000001 -0.000003 -0.000003 -0.000020 -0.000020 0.000022 0.000022 0.000729 0.000729 -0.545369 0.013516 0.013516 -0.001309 -0.001309
0.000001 0.000001 0.000002 0.000002 -0.000026 -0.000026 -0.000065 -0.000065 0.000761 0.000761 -0.545369 0.013438 0.013438 -0.000953 -0.000953
0.000001 0.000001 0.000006 0.000006 -0.000024 -0.000024 -0.000138 -0.000138 0.000701 0.000701 -0.545369 0.013179 0.013179 -0.000545 -0.000545
0.000001 0.000001 0.000007 0.000007 -0.000013 -0.000013 -0.000181 -0.000181 0.000557 0.000557 -0.545369 0.012742 0.012742 -0.000108 -0.000108
-0.000001 -0.000001 0.000005 0.000005 0.000001 0.000001 -0.000187 -0.000187 0.000345 0.000345 -0.545369 0.012132 0.012132 0.000335 0.000335
-0.000001 -0.000001 0.000001 0.000001 0.000015 0.000015 -0.000152 -0.000152 0.000093 0.000093 -0.545369 0.011359 0.011359 0.000760 0.000760
-0.000001 -0.000001 -0.000004 -0.000004 0.000024 0.000024 -0.000086 -0.000086 -0.000171 -0.000171 -0.545369 0.010433 0.010433 0.001144 0.001144
-0.000000 -0.000000 -0.000007 -0.000007 0.000026 0.000026 -0.000001 -0.000001 -0.000415 -0.000415 -0.545369 0.009365 0.009365 0.001466 0.001466
0.000001 0.000001 -0.000007 -0.000007 0.000018 0.000018 0.000084 0.000084 -0.000608 -0.000608 -0.545369 0.008171 0.008171 0.001710 0.001710
0.000002 0.000002 -0.000003 -0.000003 0.000005 0.000005 0.000151 0.000151 -0.000728 -0.000728 -0.545369 0.006867 0.006867 0.001861 0.001861
0.000001 0.000001 0.000001 0.000001 -0.000010 -0.000010 0.000186 0.000186 -0.000761 -0.000761 -0.545369 0.005470 0.005470 0.001913 0.001913
0.000000 0.000000 0.000006 0.000006 -0.000022 -0.000022 0.000182 0.000182 -0.000702 -0.000702 -0.545369 0.003999 0.003999 0.001861 0.001861
-0.000001 -0.000001 0.000007 0.000007 -0.000026 -0.000026 0.000139 0.000139 -0.000558 -0.000558 -0.545369 0.002474 0.002474 0.001709 0.001709
-0.000002 -0.000002 0.000005 0.000005 -0.000022 -0.000022 0.000066 0.000066 -0.000347 -0.000347 -0.545369 0.000916 0.000916 0.001465 0.001465
-0.000001 -0.000001 0.000001 0.000001 -0.000011 -0.000011 -0.000021 -0.000021 -0.000095 -0.000095 -0.545369 -0.000655 -0.000655 0.001143 0.001143
-0.000000 -0.000000 -0.000004 -0.000004 0.000004 0.000004 -0.000103 -0.000103 0.000169 0.000169 -0.545369 -0.002217 -0.002217 0.000758 0.000758
0.000001 0.000001 -0.000007 -0.000007 0.000018 0.000018 -0.000163 -0.000163 0.000413 0.000413 -0.545369 -0.003749 -0.003749 0.000333 0.000333
0.000002 0.000002 -0.000007 -0.000007 0.000025 0.000025 -0.000189 -0.000189 0.000607 0.000607 -0.545369 -0.005230 -0.005230 -0.000110 -0.000110
0.000001 0.000001 -0.000003 -0.000003 0.000025 0.000025 -0.000175 -0.000175 0.000728 0.000728 -0.545369 -0.006641 -0.006641 -0.000547 -0.000547
-0.000000 -0.000000 0.000001 0.000001 0.000016 0.000016 -0.000123 -0.000123 0.000761 0.000761 -0.545369 -0.007961 -0.007961 -0.000954 -0.000954
-0.000001 -0.000001 0.000005 0.000005 0.000002 0.000002 -0.000046 -0.000046 0.000702 0.000702 -0.545369 -0.009175 -0.009175 -0.001311 -0.001311
-0.000002 -0.000002 0.000007 0.000007 -0.000013 -0.000013 0.000042 0.000042 0.000559 0.000559 -0.545369 -0.010265 -0.010265 -0.001596 -0.001596
-0.000001 -0.000001 0.000005 0.000005 -0.000023 -0.000023 0.000120 0.000120 0.000349 0.000349 -0.545369 -0.011215 -0.011215 -0.001796 -0.001796
0.000000 0.000000 0.000001 0.000001 -0.000026 -0.000026 0.000173 0.000173 0.000096 0.000096 -0.545369 -0.012015 -0.012015 -0.001899 -0.001899
0.000001 0.000001 -0.000004 -0.000004 -0.000020 -0.000020 0.000189 0.000189 -0.000168 -0.000168 -0.545369 -0.012652 -0.012652 -0.001900 -0.001900
0.000002 0.000002 -0.000007 -0.000007 -0.000008 -0.000008 0.000165 0.000165 -0.000411 -0.000411 -0.545369 -0.013119 -0.013119 -0.001799 -0.001799
0.000001 0.000001 -0.000007 -0.000007 0.000007 0.000007 0.000106 0.000106 -0.000606 -0.000606 -0.545369 -0.013408 -0.013408 -0.001601 -0.001601
-0.000000 -0.000000 -0.000004 -0.000004 0.000020 0.000020 0.000025 0.000025 -0.000727 -0.000727 -0.545369 -0.013516 -0.013516 -0.001316 -0.001316
-0.000001 -0.000001 0.000001 0.000001 0.000026 0.000026 -0.000062 -0.000062 -0.000761 -0.000761 -0.545369 -0.013442 -0.013442 -0.000961 -0.000961
-0.000001 -0.000001 0.000005 0.000005 0.000024 0.000024 -0.000136 -0.000136 -0.000703 -0.000703 -0.545369 -0.013186 -0.013186 -0.000554 -0.000554
-0.000001 -0.000001 0.000007 0.000007 0.000014 0.000014 -0.000181 -0.000181 -0.000561 -0.000561 -0.545369 -0.012752 -0.012752 -0.000118 -0.000118
0.000001 0.000001 0.000005 0.000005 -0.000001 -0.000001 -0.000187 -0.000187 -0.000351 -0.000351 -0.545369 -0.012146 -0.012146 0.000325 0.000325
0.000001 0.000001 0.000001 0.000001 -0.000015 -0.000015 -0.000154 -0.000154 -0.000098 -0.000098 -0.545369 -0.011376 -0.011376 0.000751 0.000751
0.000001 0.000001 -0.000003 -0.000003 -0.000024 -0.000024 -0.000088 -0.000088 0.000166 0.000166 -0.545369 -0.010452 -0.010452 0.001136 0.001136
0.000000 0.000000 -0.000007 -0.000007 -0.000026 -0.000026 -0.000003 -0.000003 0.000410 0.000410 -0.545369 -0.009387 -0.009387 0.001460 0.001460
-0.000001 -0.000001 -0.000007 -0.000007 -0.000019 -0.000019 0.000082 0.000082 0.000605 0.000605 -0.545369 -0.008195 -0.008195 0.001706 0.001706
-0.000002 -0.000002 -0.000004 -0.000004 -0.000005 -0.000005 0.000150 0.000150 0.000727 0.000727 -0.545369 -0.006893 -0.006893 0.001859 0.001859
-0.000001 -0.000001 0.000001 0.000001 0.000010 0.000010 0.000186 0.000186 0.000761 0.000761 -0.545369 -0.005498 -0.005498 0.001913 0.001913
-0.000000 -0.000000 0.000005 0.000005 0.000021 0.000021 0.000183 0.000183 0.000704 0.000704 -0.545369 -0.004028 -0.004028 0.001863 0.001863
0.000001 0.000001 0.000007 0.000007 0.000026 0.000026 0.000140 0.000140 0.000562 0.000562 -0.545369 -0.002504 -0.002504 0.001714 0.001714
0.000002 0.000002 0.000006 0.000006 0.000022 0.000022 0.000069 0.000069 0.000352 0.000352 -0.545369 -0.000946 -0.000946 0.001472 0.001472
0.000001 0.000001 0.000001 0.000001 0.000011 0.000011 -0.000018 -0.000018 0.000100 0.000100 -0.545369 0.000624 0.000624 0.001151 0.001151
0.000000 0.000000 -0.000003 -0.000003 -0.000004 -0.000004 -0.000101 -0.000101 -0.000164 -0.000164 -0.545369 0.002187 0.002187 0.000767 0.000767
-0.000001 -0.000001 -0.000007 -0.000007 -0.000017 -0.000017 -0.000162 -0.000162 -0.000408 -0.000408 -0.545369 0.003719 0.003719 0.000343 0.000343
-0.000002 -0.000002 -0.000007 -0.000007 -0.000025 -0.000025 -0.000189 -0.000189 -0.000603 -0.000603 -0.545369 0.005202 0.005202 -0.000100 -0.000100
-0.000001 -0.000001 -0.000004 -0.000004 -0.000025 -0.000025 -0.000176 -0.000176 -0.000726 -0.000726 -0.545369 0.006614 0.006614 -0.000537 -0.000537
0.000000 0.000000 0.000001 0.000001 -0.000016 -0.000016 -0.000125 -0.000125 -0.000761 -0.000761 -0.545369 0.007937 0.007937 -0.000946 -0.000946
0.000001 0.000001 0.000005 0.000005 -0.000002 -0.000002 -0.000048 -0.000048 -0.000705 -0.000705 -0.545369 0.009153 0.009153 -0.001303 -0.001303
0.000002 0.000002 0.000007 0.000007 0.000012 0.000012 0.000039 0.000039 -0.000563 -0.000563 -0.545369 0.010245 0.010245 -0.001591 -0.001591
0.000001 0.000001 0.000006 0.000006 0.000023 0.000023 0.000118 0.000118 -0.000354 -0.000354 -0.545369 0.011198 0.011198 -0.001793 -0.001793
-0.000000 -0.000000 0.000002 0.000002 0.000026 0.000026 0.000172 0.000172 -0.000102 -0.000102 -0.545369 0.012001 0.012001 -0.001898 -0.001898
-0.000001 -0.000001 -0.000003 -0.000003 0.000021 0.000021 0.000189 0.000189 0.000162 0.000162 -0.545369 0.012642 0.012642 -0.001901 -0.001901
-0.000002 -0.000002 -0.000007 -0.000007 0.000008 0.000008 0.000167 0.000167 0.000407 0.000407 -0.545369 0.013111 0.013111 -0.001802 -0.001802
-0.000001 -0.000001 -0.000007 -0.000007 -0.000007 -0.000007 0.000108 0.000108 0.000602 0.000602 -0.545369 0.013404 0.013404 -0.001606 -0.001606
0.000000 0.000000 -0.000004 -0.000004 -0.000019 -0.000019 0.000027 0.000027 0.000725 0.000725 -0.545369 0.013516 0.013516 -0.001324 -0.001324
0.000001 0.000001 0.000001 0.000001 -0.000026 -0.000026 -0.000060 -0.000060 0.000761 0.000761 -0.545369 0.013445 0.013445 -0.000970 -0.000970
0.000001 0.000001 0.000005 0.000005 -0.000024 -0.000024 -0.000134 -0.000134 0.000705 0.000705 -0.545369 0.013193 0.013193 -0.000564 -0.000564
0.000001 0.000001 0.000007 0.000007 -0.000014 -0.000014 -0.000180 -0.000180 0.000564 0.000564 -0.545369 0.012762 0.012762 -0.000127 -0.000127
-0.000001 -0.000001 0.000006 0.000006 0.000000 0.000000 -0.000187 -0.000187 0.000356 0.000356 -0.545369 0.012159 0.012159 0.000316 0.000316
-0.000001 -0.000001 0.000002 0.000002 0.000015 0.000015 -0.000155 -0.000155 0.000104 0.000104 -0.545369 0.011392 0.011392 0.000742 0.000742
-0.000001 -0.000001 -0.000003 -0.000003 0.000024 0.000024 -0.000090 -0.000090 -0.000160 -0.000160 -0.545369 0.010471 0.010471 0.001128 0.001128
-0.000000 -0.000000 -0.000006 -0.000006 0.000026 0.000026 -0.000006 -0.000006 -0.000405 -0.000405 -0.545369 0.009409 0.009409 0.001454 0.001454
0.000001 0.000001 -0.000007 -0.000007 0.000019 0.000019 0.000080 0.000080 -0.000601 -0.000601 -0.545369 0.008220 0.008220 0.001701 0.001701
0.000002 0.000002 -0.000004 -0.000004 0.000006 0.000006 0.000148 0.000148 -0.000725 -0.000725 -0.545369 0.006919 0.006919 0.001857 0.001857
0.000001 0.000001 0.000001 0.000001 -0.000009 -0.000009 0.000185 0.000185 -0.000761 -0.000761 -0.545369 0.005526 0.005526 0.001913 0.001913
0.000000 0.000000 0.000005 0.000005 -0.000021 -0.000021 0.000183 0.000183 -0.000706 -0.000706 -0.545369 0.004057 0.004057 0.001865 0.001865
-0.000001 -0.000001 0.000007 0.000007 -0.000026 -0.000026 0.000142 0.000142 -0.000566 -0.000566 -0.545369 0.002534 0.002534 0.001718 0.001718
-0.000002 -0.000002 0.000006 0.000006 -0.000023 -0.000023 0.000071 0.000071 -0.000357 -0.000357 -0.545369 0.000977 0.000977 0.001478 0.001478
-0.000001 -0.000001 0.000002 0.000002 -0.000011 -0.000011 -0.000015 -0.000015 -0.000106 -0.000106 -0.545369 -0.000594 -0.000594 0.001158 0.001158
-0.000000 -0.000000 -0.000003 -0.000003 0.000003 0.000003 -0.000098 -0.000098 0.000158 0.000158 -0.545369 -0.002157 -0.002157 0.000776 0.000776
0.000001 0.000001 -0.000006 -0.000006 0.000017 0.000017 -0.000160 -0.000160 0.000403 0.000403 -0.545369 -0.003690 -0.003690 0.000353 0.000353
0.000002 0.000002 -0.000007 -0.000007 0.000025 0.000025 -0.000189 -0.000189 0.000600 0.000600 -0.545369 -0.005174 -0.005174 -0.000090 -0.000090
0.000001 0.000001 -0.000004 -0.000004 0.000025 0.000025 -0.000177 -0.000177 0.000724 0.000724 -0.545369 -0.006587 -0.006587 -0.000528 -0.000528
-0.000000 -0.000000 0.000001 0.000001 0.000017 0.000017 -0.000127 -0.000127 0.000761 0.000761 -0.545369 -0.007912 -0.007912 -0.000937 -0.000937
-0.000001 -0.000001 0.000005 0.000005 0.000003 0.000003 -0.000051 -0.000051 0.000707 0.000707 -0.545369 -0.009130 -0.009130 -0.001296 -0.001296
-0.000002 -0.000002 0.000007 0.000007 -0.000012 -0.000012 0.000037 0.000037 0.000567 0.000567 -0.545369 -0.010225 -0.010225 -0.001585 -0.001585
-0.000001 -0.000001 0.000006 0.000006 -0.000023 -0.000023 0.000116 0.000116 0.000359 0.000359 -0.545369 -0.011181 -0.011181 -0.001789 -0.001789
0.000000 0.000000 0.000002 0.000002 -0.000026 -0.000026 0.000171 0.000171 0.000108 0.000108 -0.545369 -0.011987 -0.011987 -0.001897 -0.001897
0.000001 0.000001 -0.000003 -0.000003 -0.000021 -0.000021 0.000189 0.000189 -0.000156 -0.000156 -0.545369 -0.012631 -0.012631 -0.001902 -0.001902
0.000002 0.000002 -0.000006 -0.000006 -0.000009 -0.000009 0.000168 0.000168 -0.000402 -0.000402 -0.545369 -0.013104 -0.013104 -0.001805 -0.001805
0.000001 0.000001 -0.000007 -0.000007 0.000006 0.000006 0.000111 0.000111 -0.000599 -0.000599 -0.545369 -0.013400 -0.013400 -0.001611 -0.001611
-0.000000 -0.000000 -0.000004 -0.000004 0.000019 0.000019 0.000030 0.000030 -0.000724 -0.000724 -0.545369 -0.013515 -0.013515 -0.001331 -0.001331
-0.000001 -0.000001 0.000001 0.000001 0.000026 0.000026 -0.000057 -0.000057 -0.000761 -0.000761 -0.545369 -0.013448 -0.013448 -0.000978 -0.000978
-0.000002 -0.000002 0.000005 0.000005 0.000024 0.000024 -0.000132 -0.000132 -0.000707 -0.000707 -0.545369 -0.013199 -0.013199 -0.000573 -0.000573
-0.000001 -0.000001 0.000007 0.000007 0.000014 0.000014 -0.000179 -0.000179 -0.000568 -0.000568 -0.545369 -0.012772 -0.012772 -0.000137 -0.000137
0.000001 0.000001 0.000006 0.000006 -0.000000 -0.000000 -0.000188 -0.000188 -0.000361 -0.000361 -0.545369 -0.012173 -0.012173 0.000306 0.000306
0.000001 0.000001 0.000002 0.000002 -0.000014 -0.000014 -0.000157 -0.000157 -0.000110 -0.000110 -0.545369 -0.011409 -0.011409 0.000733 0.000733
0.000001 0.000001 -0.000003 -0.000003 -0.000024 -0.000024 -0.000093 -0.000093 0.000154 0.000154 -0.545369 -0.010491 -0.010491 0.001120 0.001120
0.000001 0.000001 -0.000006 -0.000006 -0.000026 -0.000026 -0.000009 -0.000009 0.000400 0.000400 -0.545369 -0.009431 -0.009431 0.001447 0.001447
-0.000001 -0.000001 -0.000007 -0.000007 -0.000019 -0.000019 0.000077 0.000077 0.000597 0.000597 -0.545369 -0.008244 -0.008244 0.001697 0.001697
-0.000002 -0.000002 -0.000004 -0.000004 -0.000006 -0.000006 0.000147 0.000147 0.000723 0.000723 -0.545369 -0.006945 -0.006945 0.001854 0.001854
-0.000001 -0.000001 0.000000 0.000000 0.000009 0.000009 0.000185 0.000185 0.000761 0.000761 -0.545369 -0.005553 -0.005553 0.001913 0.001913
-0.000000 -0.000000 0.000005 0.000005 0.000021 0.000021 0.000184 0.000184 0.000708 0.000708 -0.545369 -0.004086 -0.004086 0.001868 0.001868
0.000001 0.000001 0.000007 0.000007 0.000026 0.000026 0.000144 0.000144 0.000570 0.000570 -0.545369 -0.002564 -0.002564 0.001722 0.001722
0.000002 0.000002 0.000006 0.000006 0.000023 0.000023 0.000073 0.000073 0.000363 0.000363 -0.545369 -0.001007 -0.001007 0.001484 0.001484
0.000001 0.000001 0.000002 0.000002 0.000012 0.000012 -0.000013 -0.000013 0.000112 0.000112 -0.545369 0.000564 0.000564 0.001166 0.001166
0.000000 0.000000 -0.000003 -0.000003 -0.000003 -0.000003 -0.000096 -0.000096 -0.000152 -0.000152 -0.545369 0.002127 0.002127 0.000785 0.000785
-0.000001 -0.000001 -0.000006 -0.000006 -0.000017 -0.000017 -0.000159 -0.000159 -0.000398 -0.000398 -0.545369 0.003661 0.003661 0.000362 0.000362
-0.000002 -0.000002 -0.000007 -0.000007 -0.000025 -0.000025 -0.000188 -0.000188 -0.000596 -0.000596 -0.545369 0.005146 0.005146 -0.000080 -0.000080
-0.000001 -0.000001 -0.000004 -0.000004 -0.000025 -0.000025 -0.000178 -0.000178 -0.000722 -0.000722 -0.545369 0.006561 0.006561 -0.000518 -0.000518
-0.000000 -0.000000 0.000000 0.000000 -0.000017 -0.000017 -0.000129 -0.000129 -0.000761 -0.000761 -0.545369 0.007888 0.007888 -0.000929 -0.000929
0.000001 0.000001 0.000005 0.000005 -0.000003 -0.000003 -0.000053 -0.000053 -0.000709 -0.000709 -0.545369 0.009108 0.009108 -0.001289 -0.001289
0.000002 0.000002 0.000007 0.000007 0.000012 0.000012 0.000034 0.000034 -0.000571 -0.000571 -0.545369 0.010205 0.010205 -0.001580 -0.001580
0.000001 0.000001 0.000006 0.000006 0.000023 0.000023 0.000114 0.000114 -0.000364 -0.000364 -0.545369 0.011164 0.011164 -0.001786 -0.001786
-0.000000 -0.000000 0.000002 0.000002 0.000026 0.000026 0.000170 0.000170 -0.000114 -0.000114 -0.545369 0.011973 0.011973 -0.001896 -0.001896
-0.000001 -0.000001 -0.000003 -0.000003 0.000021 0.000021 0.000189 0.000189 0.000151 0.000151 -0.545369 0.012620 0.012620 -0.001903 -0.001903
-0.000002 -0.000002 -0.000006 -0.000006 0.000009 0.000009 0.000169 0.000169 0.000397 0.000397 -0.545369 0.013096 0.013096 -0.001809 -0.001809
-0.000001 -0.000001 -0.000007 -0.000007 -0.000006 -0.000006 0.000113 0.000113 0.000595 0.000595 -0.545369 0.013396 0.013396 -0.001617 -0.001617
0.000000 0.000000 -0.000004 -0.000004 -0.000019 -0.000019 0.000032 0.000032 0.000722 0.000722 -0.545369 0.013515 0.013515 -0.001338 -0.001338
0.000001 0.000001 0.000000 0.000000 -0.000026 -0.000026 -0.000055 -0.000055 0.000761 0.000761 -0.545369 0.013451 0.013451 -0.000986 -0.000986
0.000002 0.000002 0.000005 0.000005 -0.000024 -0.000024 -0.000130 -0.000130 0.000710 0.000710 -0.545369 0.013206 0.013206 -0.000582 -0.000582
0.000001 0.000001 0.000007 0.000007 -0.000015 -0.000015 -0.000178 -0.000178 0.000572 0.000572 -0.545369 0.012782 0.012782 -0.000147 -0.000147
-0.000001 -0.000001 0.000006 0.000006 -0.000000 -0.000000 -0.000188 -0.000188 0.000366 0.000366 -0.545369 0.012186 0.012186 0.000297 0.000297
-0.000001 -0.000001 0.000002 0.000002 0.000014 0.000014 -0.000158 -0.000158 0.000116 0.000116 -0.545369 0.011425 0.011425 0.000724 0.000724
-0.000001 -0.000001 -0.000003 -0.000003 0.000024 0.000024 -0.000095 -0.000095 -0.000149 -0.000149 -0.545369 0.010510 0.010510 0.001112 0.001112
-0.000001 -0.000001 -0.000006 -0.000006 0.000026 0.000026 -0.000011 -0.000011 -0.000395 -0.000395 -0.545369 0.009453 0.009453 0.001441 0.001441
0.000001 0.000001 -0.000007 -0.000007 0.000019 0.000019 0.000075 0.000075 -0.000594 -0.000594 -0.545369 0.008268 0.008268 0.001692 0.001692
0.000001 0.000001 -0.000004 -0.000004 0.000006 0.000006 0.000145 0.000145 -0.000721 -0.000721 -0.545369 0.006972 0.006972 0.001852 0.001852
0.000001 0.000001 0.000000 0.000000 -0.000009 -0.000009 0.000184 0.000184 -0.000762 -0.000762 -0.545369 0.005581 0.005581 0.001912 0.001912
0.000000 0.000000 0.000005 0.000005 -0.000021 -0.000021 0.000184 0.000184 -0.000710 -0.000710 -0.545369 0.004115 0.004115 0.001870 0.001870
-0.000001 -0.000001 0.000007 0.000007 -0.000026 -0.000026 0.000146 0.000146 -0.000573 -0.000573 -0.545369 0.002594 0.002594 0.001726 0.001726
-0.000002 -0.000002 0.000006 0.000006 -0.000023 -0.000023 0.000076 0.000076 -0.000368 -0.000368 -0.545369 0.001037 0.001037 0.001490 0.001490
-0.000001 -0.000001 0.000002 0.000002 -0.000012 -0.000012 -0.000010 -0.000010 -0.000117 -0.000117 -0.545369 -0.000533 -0.000533 0.001174 0.001174
-0.000000 -0.000000 -0.000002 -0.000002 0.000003 0.000003 -0.000094 -0.000094 0.000147 0.000147 -0.545369 -0.002097 -0.002097 0.000794 0.000794
0.000001 0.000001 -0.000006 -0.000006 0.000017 0.000017 -0.000158 -0.000158 0.000393 0.000393 -0.545369 -0.003632 -0.003632 0.000372 0.000372
0.000002 0.000002 -0.000007 -0.000007 0.000025 0.000025 -0.000188 -0.000188 0.000593 0.000593 -0.545369 -0.005117 -0.005117 -0.000070 -0.000070
0.000001 0.000001 -0.000005 -0.000005 0.000025 0.000025 -0.000178 -0.000178 0.000720 0.000720 -0.545369 -0.006534 -0.006534 -0.000509 -0.000509


==> data/toy_dmd_dynamics.txt <==
8.105024439636997258e+00 7.800723213513423460e+00 6.910669370306037784e+00 5.501696632188329161e+00 3.679604095752072812e+00 1.581211827877414544e+00 -6.359128883859477277e-01 -2.805287206588249038e+00 -4.764013835088618976e+00 -6.365012917649076840e+00 -7.488066190284300205e+00 -8.048844113852199555e+00 -8.005238139268028519e+00 -7.360522618541736506e+00 -6.163108935233983843e+00 -4.502910316558685899e+00 -2.504590291672136093e+00 -3.182017662229470467e-01 1.892080379371982479e+00 3.960287104058479724e+00 5.731117742949882299e+00 7.071601460810564177e+00 7.881081969190891989e+00 8.098775759525828732e+00 7.708336308048105323e+00 6.739081528527520959e+00 5.263792303990618038e+00 3.393247404632842024e+00 1.267905162352638726e+00 -9.526434789670201742e-01 -3.101658571963091582e+00 -5.017771589587415093e+00 -6.557102511490406016e+00 -7.604063706707187897e+00 -8.080039354204521018e+00 -7.949288667704188072e+00 -7.221629654422545563e+00 -5.951701885551658577e+00 -4.234863636697937750e+00 -2.200031480062476952e+00 -6.328507517123935978e-14 2.200031480062351275e+00 4.234863636697816069e+00 5.951701885551544002e+00 7.221629654422440758e+00 7.949288667704096589e+00 8.080039354204449964e+00 7.604063706707140824e+00 6.557102511490391805e+00 5.017771589587439074e+00 3.101658571963155975e+00 9.526434789671276437e-01 -1.267905162352488846e+00 -3.393247404632654618e+00 -5.263792303990398658e+00 -6.739081528527280263e+00 -7.708336308047861074e+00 -8.098775759525596030e+00 -7.881081969190685044e+00 -7.071601460810400752e+00 -5.731117742949780158e+00 -3.960287104058450858e+00 -1.892080379372036214e+00 3.182017662228088795e-01 2.504590291671915381e+00 4.502910316558393689e+00 6.163108935233633900e+00 7.360522618541351036e+00 8.005238139267635944e+00 8.048844113851822968e+00 7.488066190283973356e+00 6.365012917648824597e+00 4.764013835088468873e+00 2.805287206588213955e+00 6.359128883860375447e-01 -1.581211827877198273e+00 -3.679604095751739745e+00 -5.501696632187898395e+00 -6.910669370305533299e+00 -7.800723213512879894e+00 -8.105024439636457245e+00 -7.800723213512910093e+00 -6.910669370305591919e+00 -5.501696632187982772e+00 -3.679604095751853432e+00 -1.581211827877336829e+00 6.359128883858771175e-01 2.805287206588034987e+00 4.764013835088277915e+00 6.365012917648633639e+00 7.488066190283790391e+00 8.048844113851657767e+00 8.005238139267500941e+00 7.360522618541256890e+00 6.163108935233592156e+00 4.502910316558409676e+00 2.504590291671995761e+00 3.182017662229542632e-01 -1.892080379371828158e+00 -3.960287104058190621e+00 -5.731117742949475513e+00 -7.071601460810073014e+00 -7.881081969190358194e+00 -8.098775759525292273e+00 -7.708336308047605279e+00 -6.739081528527095521e+00 -5.263792303990303623e+00 -3.393247404632659947e+00 -1.267905162352603865e+00 9.526434789669052661e-01 3.101658571962836231e+00 5.017771589587039394e+00 6.557102511489936170e+00 7.604063706706660319e+00 8.080039354203979229e+00 7.949288667703672040e+00 7.221629654422093481e+00 5.951701885551305971e+00 4.234863636697687284e+00 2.200031480062394795e+00 1.025019882138046182e-13 -2.200031480062138112e+00 -4.234863636697498102e+00 -5.951701885551099913e+00 -7.221629654421938938e+00 -7.949288667703552136e+00 -8.080039354203915281e+00 -7.604063706706664760e+00 -6.557102511489985019e+00 -5.017771589587125547e+00 -3.101658571963000988e+00 -9.526434789670914505e-01 1.267905162352347848e+00 3.393247404632400155e+00 5.263792303990002530e+00 6.739081528526813969e+00 7.708336308047328167e+00 8.098775759525054241e+00 7.881081969190177006e+00 7.071601460809950446e+00 5.731117742949449756e+00 3.960287104058224816e+00 1.892080379371981147e+00 -3.182017662227419330e-01 -2.504590291671676461e+00 -4.502910316558053516e+00 -6.163108935233172048e+00 -7.360522618540840334e+00 -8.005238139267092379e+00 -8.048844113851295390e+00 -7.488066190283487522e+00 -6.365012917648438240e+00 -4.764013835088175775e+00 -2.805287206588083837e+00 -6.359128883860291070e-01 1.581211827877030185e+00 3.679604095751462189e+00 5.501696632187481839e+00 6.910669370305053683e+00 7.800723213512343435e+00 8.105024439635917233e+00 7.800723213512410936e+00 6.910669370305156711e+00 5.501696632187674574e+00 3.679604095751651816e+00 1.581211827877309517e+00 -6.359128883857828596e-01 -2.805287206587772086e+00 -4.764013835087916426e+00 -6.365012917648156687e+00 -7.488066190283269918e+00 -8.048844113851121307e+00 -8.005238139266976916e+00 -7.360522618540781714e+00 -6.163108935233223562e+00 -4.502910316558141446e+00 -2.504590291671893176e+00 -3.182017662229735255e-01 1.892080379371634091e+00 3.960287104057890417e+00 5.731117742949047411e+00 7.071601460809583628e+00 7.881081969189818182e+00 8.098775759524754037e+00 7.708336308047112340e+00 6.739081528526666531e+00 5.263792303990002530e+00 3.393247404632466768e+00 1.267905162352583215e+00 -9.526434789668063452e-01 -3.101658571962570221e+00 -5.017771589586677017e+00 -6.557102511489461882e+00 -7.604063706706141623e+00 -8.080039354203439217e+00 -7.949288667703148903e+00 -7.221629654421615641e+00 -5.951701885550933824e+00 -4.234863636697435041e+00 -2.200031480062282441e+00 -1.382448739734113163e-13 2.200031480061956923e+00 4.234863636697185463e+00 5.951701885550677140e+00 7.221629654421442446e+00 7.949288667703015676e+00 8.080039354203380597e+00 7.604063706706170045e+00 6.557102511489570240e+00 5.017771589586863534e+00 3.101658571962827793e+00 9.526434789671206493e-01 -1.267905162352227944e+00 -3.393247404632089292e+00 -5.263792303989625054e+00 -6.739081528526345011e+00 -7.708336308046803254e+00 -8.098775759524512452e+00 -7.881081969189660086e+00 -7.071601460809496587e+00 -5.731117742949091820e+00 -3.960287104057993002e+00 -1.892080379371889665e+00 3.182017662226850341e-01 2.504590291671475732e+00 4.502910316557722226e+00 6.163108935232738617e+00 7.360522618540335849e+00 8.005238139266552366e+00 8.048844113850762483e+00 7.488066190283023005e+00 6.365012917648036783e+00 4.764013835087934190e+00 2.805287206587984361e+00 6.359128883860798442e-01 -1.581211827876890075e+00 -3.679604095751185522e+00 -5.501696632187131897e+00 -6.910669370304543868e+00 -7.800723213511814969e+00 -8.105024439635377220e+00 -7.800723213511885135e+00 -6.910669370304744596e+00 -5.501696632187333513e+00 -3.679604095751438653e+00 -1.581211827877182952e+00 6.359128883856474124e-01 2.805287206587551374e+00 4.764013835087570925e+00 6.365012917647746349e+00 7.488066190282735235e+00 8.048844113850574189e+00 8.005238139266449338e+00 7.360522618540305650e+00 6.163108935232872732e+00 4.502910316557919401e+00 2.504590291671760838e+00 3.182017662229879584e-01
-5.993286951334767743e+00 -5.841146574341745001e+00 -5.392449650296033958e+00 -4.669976639981254785e+00 -3.710407688048946717e+00 -2.562460362432438021e+00 -1.284416250616382094e+00 5.883801188042103031e-02 1.399105053047195790e+00 2.668339162885347893e+00 3.802100991992399148e+00 4.742829154270448377e+00 5.442762633629627977e+00 5.866365623330023205e+00 5.992131688231217446e+00 5.813675652157810347e+00 5.340057774972327032e+00 4.595323760800313906e+00 3.617283951310932277e+00 2.455593684731152582e+00 1.169232281270969009e+00 -1.764913524676645640e-01 -1.513254473846898929e+00 -2.773189267796832613e+00 -3.892328513627162145e+00 -4.813853217636811621e+00 -5.490977328360249210e+00 -5.889323076699141346e+00 -5.988666344296410315e+00 -5.783963447341593067e+00 -5.285607205723722224e+00 -4.518899296833595258e+00 -3.522765682751537675e+00 -2.347780328920039850e+00 -1.053597550623771362e+00 2.940766522788678117e-01 1.626820506240819197e+00 2.876970255455510550e+00 3.981055468526061958e+00 4.883021448951890164e+00 5.537075146805255699e+00 5.910010083913801004e+00 5.982892255486403243e+00 5.752021414513646569e+00 5.229118934281175690e+00 4.440732711166766933e+00 3.426889320962530849e+00 2.239061859100085261e+00 9.375566380646592757e-01 -4.115485799426140678e-01 -1.739759368361639913e+00 -2.979642116315080358e+00 -4.068247650758989309e+00 -4.950307182545835794e+00 -5.581038317378125946e+00 -5.928418669738927171e+00 -5.974811647822344973e+00 -5.717861867935670084e+00 -5.170614737948632467e+00 -4.360854138506569555e+00 -3.329691828106470908e+00 -2.129480188310955757e+00 -8.211542795743665968e-01 5.288618477946074314e-01 1.852027520128126215e+00 3.081165268418730285e+00 4.153871446079916652e+00 5.015684478487504983e+00 5.622849891439725134e+00 5.944541737314260388e+00 5.964427636532310117e+00 5.681497976763129287e+00 5.110117171207458675e+00 4.279294373563323539e+00 3.231210675667094190e+00 2.019077562372721957e+00 7.044353504779106157e-01 -6.459712293369314073e-01 -1.963581680030648480e+00 -3.181500572658743309e+00 -4.237893844885823214e+00 -5.079128132584799893e+00 -5.662493749832334444e+00 -5.958373070890333523e+00 -5.951744224850320286e+00 -5.642943759968286344e+00 -5.047649557021256506e+00 -4.196084859178975890e+00 -3.131483830003336966e+00 -1.907896543599292727e+00 -5.874448481443024228e-01 7.628315766737238102e-01 2.074378841817033692e+00 3.280609347865365066e+00 4.320282454942528716e+00 5.140613686101358937e+00 5.699954609093885516e+00 5.969907338224761162e+00 5.936766302473021284e+00 5.602214080935628893e+00 4.983235977844449494e+00 4.111257674205311297e+00 3.030549737712629366e+00 1.795979994389860446e+00 4.702278746392447029e-01 -8.793978379165265924e-01 -2.184376291072267051e+00 -3.378453385719122348e+00 -4.401005513872520147e+00 -5.200117435185873660e+00 -5.735218027350048153e+00 -5.979140092637937443e+00 -5.919499643674625666e+00 -5.559324641731778982e+00 -4.916901266337913690e+00 -4.024845521136858117e+00 -2.928447310808836690e+00 -1.683371060704531352e+00 -3.528296193372695289e-01 9.956250745527216450e-01 2.293531621685827915e+00 3.474994965480888709e+00 4.480031901399939009e+00 5.257616440010359327e+00 5.768270409881788297e+00 5.986067774727253266e+00 5.899950905080747710e+00 5.514291977051934524e+00 4.848670995795720806e+00 3.936881713503547875e+00 2.825215911721200790e+00 1.570113155430845397e+00 2.352953415006407145e-01 -1.111468478770109236e+00 -2.401802752199839741e+00 -3.570196868533927148e+00 -4.557331151348061660e+00 -5.313088533613926856e+00 -5.799099014366470684e+00 -5.990687713739403009e+00 -5.878127623102261445e+00 -5.467133447845580640e+00 -4.778571470285975842e+00 -3.847400163027746345e+00 -2.720895338119131424e+00 -1.456249941647289603e+00 -1.176703528308102598e-01 1.226883390731121182e+00 2.509147942032493361e+00 3.664022392732325439e+00 4.632873463384577839e+00 5.366512330448522938e+00 5.827691955790226253e+00 5.992998128599951180e+00 5.854038211029796379e+00 5.417867234623439998e+00 4.706629714510156326e+00 3.756435366550452848e+00 2.615525807569645256e+00 1.341825315790221573e+00 -1.681407968469407947e-14 -1.341825315790255546e+00 -2.615525807569641259e+00 -3.756435366550488375e+00 -4.706629714510193629e+00 -5.417867234623479078e+00 -5.854038211029824801e+00 -5.992998128599988483e+00 -5.827691955790260003e+00 -5.366512330448549584e+00 -4.632873463384624024e+00 -3.664022392732335209e+00 -2.509147942032489809e+00 -1.226883390731143608e+00 1.176703528308453428e-01 1.456249941647341783e+00 2.720895338119202034e+00 3.847400163027798303e+00 4.778571470286074430e+00 5.467133447845688998e+00 5.878127623102372468e+00 5.990687713739516695e+00 5.799099014366578153e+00 5.313088533614021003e+00 4.557331151348153142e+00 3.570196868533998202e+00 2.401802752199865054e+00 1.111468478770103463e+00 -2.352953415006589499e-01 -1.570113155430898022e+00 -2.825215911721306927e+00 -3.936881713503684654e+00 -4.848670995795869132e+00 -5.514291977052111271e+00 -5.899950905080936003e+00 -5.986067774727441559e+00 -5.768270409881971261e+00 -5.257616440010518311e+00 -4.480031901400070460e+00 -3.474994965481000619e+00 -2.293531621685898969e+00 -9.956250745527250867e-01 3.528296193373164358e-01 1.683371060704608402e+00 2.928447310808963699e+00 4.024845521137044635e+00 4.916901266338135734e+00 5.559324641732017014e+00 5.919499643674883238e+00 5.979140092638201232e+00 5.735218027350296843e+00 5.200117435186107251e+00 4.401005513872719987e+00 3.378453385719255575e+00 2.184376291072362530e+00 8.793978379165582338e-01 -4.702278746393020459e-01 -1.795979994389985013e+00 -3.030549737712799896e+00 -4.111257674205541335e+00 -4.983235977844737263e+00 -5.602214080935970841e+00 -5.936766302473374779e+00 -5.969907338225113769e+00 -5.699954609094210589e+00 -5.140613686101648483e+00 -4.320282454942770300e+00 -3.280609347865549363e+00 -2.074378841817111407e+00 -7.628315766737273629e-01 5.874448481443763637e-01 1.907896543599442385e+00 3.131483830003595425e+00 4.196084859179293858e+00 5.047649557021621547e+00 5.642943759968701123e+00 5.951744224850748388e+00 5.958373070890756296e+00 5.662493749832735013e+00 5.079128132585140953e+00 4.237893844886102990e+00 3.181500572658950254e+00 1.963581680030773047e+00 6.459712293369244129e-01 -7.044353504780110908e-01 -2.019077562372913803e+00 -3.231210675667371302e+00 -4.279294373563708120e+00 -5.110117171207897435e+00 -5.681497976763607127e+00 -5.964427636532807497e+00 -5.944541737314753327e+00 -5.622849891440189651e+00 -5.015684478487918874e+00 -4.153871446080263041e+00 -3.081165268418958103e+00 -1.852027520128254556e+00 -5.288618477946284147e-01


==> data/toy_dmd_sv.txt <==
9.343274412522046646e+01
6.603940522694099968e+01
1.985771450605141330e-14
1.510181140153425764e-14
1.170828345019995689e-14
1.060806035089461302e-14
9.455928973349439498e-15
8.803253045604734322e-15
8.229373517167647779e-15
7.548955339761860595e-15
6.991891176235980058e-15
6.466258723399255790e-15
6.138906872703821509e-15
5.529937432765104745e-15
5.246505953930511362e-15
4.709287142860394823e-15
4.468763484988570813e-15
3.671959872510252270e-15
3.328032717391335660e-15
2.856251959252525361e-15


==> data/toy_dynamics.txt <==
8.105024439636997258e+00 -5.993286951334767743e+00
7.800723213513423460e+00 -5.841146574341745001e+00
6.910669370306037784e+00 -5.392449650296033958e+00
5.501696632188329161e+00 -4.669976639981254785e+00
3.679604095752072812e+00 -3.710407688048946717e+00
1.581211827877414544e+00 -2.562460362432438021e+00
-6.359128883859477277e-01 -1.284416250616382094e+00
-2.805287206588249038e+00 5.883801188042103031e-02
-4.764013835088618976e+00 1.399105053047195790e+00
-6.365012917649076840e+00 2.668339162885347893e+00
-7.488066190284300205e+00 3.802100991992399148e+00
-8.048844113852199555e+00 4.742829154270448377e+00
-8.005238139268028519e+00 5.442762633629627977e+00
-7.360522618541736506e+00 5.866365623330023205e+00
-6.163108935233983843e+00 5.992131688231217446e+00
-4.502910316558685899e+00 5.813675652157810347e+00
-2.504590291672136093e+00 5.340057774972327032e+00
-3.182017662229470467e-01 4.595323760800313906e+00
1.892080379371982479e+00 3.617283951310932277e+00
3.960287104058479724e+00 2.455593684731152582e+00
5.731117742949882299e+00 1.169232281270969009e+00
7.071601460810564177e+00 -1.764913524676645640e-01
7.881081969190891989e+00 -1.513254473846898929e+00
8.098775759525828732e+00 -2.773189267796832613e+00
7.708336308048105323e+00 -3.892328513627162145e+00
6.739081528527520959e+00 -4.813853217636811621e+00
5.263792303990618038e+00 -5.490977328360249210e+00
3.393247404632842024e+00 -5.889323076699141346e+00
1.267905162352638726e+00 -5.988666344296410315e+00
-9.526434789670201742e-01 -5.783963447341593067e+00
-3.101658571963091582e+00 -5.285607205723722224e+00
-5.017771589587415093e+00 -4.518899296833595258e+00
-6.557102511490406016e+00 -3.522765682751537675e+00
-7.604063706707187897e+00 -2.347780328920039850e+00
-8.080039354204521018e+00 -1.053597550623771362e+00
-7.949288667704188072e+00 2.940766522788678117e-01
-7.221629654422545563e+00 1.626820506240819197e+00
-5.951701885551658577e+00 2.876970255455510550e+00
-4.234863636697937750e+00 3.981055468526061958e+00
-2.200031480062476952e+00 4.883021448951890164e+00
-6.328507517123935978e-14 5.537075146805255699e+00
2.200031480062351275e+00 5.910010083913801004e+00
4.234863636697816069e+00 5.982892255486403243e+00
5.951701885551544002e+00 5.752021414513646569e+00
7.221629654422440758e+00 5.229118934281175690e+00
7.949288667704096589e+00 4.440732711166766933e+00
8.080039354204449964e+00 3.426889320962530849e+00
7.604063706707140824e+00 2.239061859100085261e+00
6.557102511490391805e+00 9.375566380646592757e-01
5.017771589587439074e+00 -4.115485799426140678e-01
3.101658571963155975e+00 -1.739759368361639913e+00
9.526434789671276437e-01 -2.979642116315080358e+00
-1.267905162352488846e+00 -4.068247650758989309e+00
-3.393247404632654618e+00 -4.950307182545835794e+00
-5.263792303990398658e+00 -5.581038317378125946e+00
-6.739081528527280263e+00 -5.928418669738927171e+00
-7.708336308047861074e+00 -5.974811647822344973e+00
-8.098775759525596030e+00 -5.717861867935670084e+00
-7.881081969190685044e+00 -5.170614737948632467e+00
-7.071601460810400752e+00 -4.360854138506569555e+00
-5.731117742949780158e+00 -3.329691828106470908e+00
-3.960287104058450858e+00 -2.129480188310955757e+00
-1.892080379372036214e+00 -8.211542795743665968e-01
3.182017662228088795e-01 5.288618477946074314e-01
2.504590291671915381e+00 1.852027520128126215e+00
4.502910316558393689e+00 3.081165268418730285e+00
6.163108935233633900e+00 4.153871446079916652e+00
7.360522618541351036e+00 5.015684478487504983e+00
8.005238139267635944e+00 5.622849891439725134e+00
8.048844113851822968e+00 5.944541737314260388e+00
7.488066190283973356e+00 5.964427636532310117e+00
6.365012917648824597e+00 5.681497976763129287e+00
4.764013835088468873e+00 5.110117171207458675e+00
2.805287206588213955e+00 4.279294373563323539e+00
6.359128883860375447e-01 3.231210675667094190e+00
-1.581211827877198273e+00 2.019077562372721957e+00
-3.679604095751739745e+00 7.044353504779106157e-01
-5.501696632187898395e+00 -6.459712293369314073e-01
-6.910669370305533299e+00 -1.963581680030648480e+00
-7.800723213512879894e+00 -3.181500572658743309e+00
-8.105024439636457245e+00 -4.237893844885823214e+00
-7.800723213512910093e+00 -5.079128132584799893e+00
-6.910669370305591919e+00 -5.662493749832334444e+00
-5.501696632187982772e+00 -5.958373070890333523e+00
-3.679604095751853432e+00 -5.951744224850320286e+00
-1.581211827877336829e+00 -5.642943759968286344e+00
6.359128883858771175e-01 -5.047649557021256506e+00
2.805287206588034987e+00 -4.196084859178975890e+00
4.764013835088277915e+00 -3.131483830003336966e+00
6.365012917648633639e+00 -1.907896543599292727e+00
7.488066190283790391e+00 -5.874448481443024228e-01
8.048844113851657767e+00 7.628315766737238102e-01
8.005238139267500941e+00 2.074378841817033692e+00
7.360522618541256890e+00 3.280609347865365066e+00
6.163108935233592156e+00 4.320282454942528716e+00
4.502910316558409676e+00 5.140613686101358937e+00
2.504590291671995761e+00 5.699954609093885516e+00
3.182017662229542632e-01 5.969907338224761162e+00
-1.892080379371828158e+00 5.936766302473021284e+00
-3.960287104058190621e+00 5.602214080935628893e+00
-5.731117742949475513e+00 4.983235977844449494e+00
-7.071601460810073014e+00 4.111257674205311297e+00
-7.881081969190358194e+00 3.030549737712629366e+00
-8.098775759525292273e+00 1.795979994389860446e+00
-7.708336308047605279e+00 4.702278746392447029e-01
-6.739081528527095521e+00 -8.793978379165265924e-01
-5.263792303990303623e+00 -2.184376291072267051e+00
-3.393247404632659947e+00 -3.378453385719122348e+00
-1.267905162352603865e+00 -4.401005513872520147e+00
9.526434789669052661e-01 -5.200117435185873660e+00
3.101658571962836231e+00 -5.735218027350048153e+00
5.017771589587039394e+00 -5.979140092637937443e+00
6.557102511489936170e+00 -5.919499643674625666e+00
7.604063706706660319e+00 -5.559324641731778982e+00
8.080039354203979229e+00 -4.916901266337913690e+00
7.949288667703672040e+00 -4.024845521136858117e+00
7.221629654422093481e+00 -2.928447310808836690e+00
5.951701885551305971e+00 -1.683371060704531352e+00
4.234863636697687284e+00 -3.528296193372695289e-01
2.200031480062394795e+00 9.956250745527216450e-01
1.025019882138046182e-13 2.293531621685827915e+00
-2.200031480062138112e+00 3.474994965480888709e+00
-4.234863636697498102e+00 4.480031901399939009e+00
-5.951701885551099913e+00 5.257616440010359327e+00
-7.221629654421938938e+00 5.768270409881788297e+00
-7.949288667703552136e+00 5.986067774727253266e+00
-8.080039354203915281e+00 5.899950905080747710e+00
-7.604063706706664760e+00 5.514291977051934524e+00
-6.557102511489985019e+00 4.848670995795720806e+00
-5.017771589587125547e+00 3.936881713503547875e+00
-3.101658571963000988e+00 2.825215911721200790e+00
-9.526434789670914505e-01 1.570113155430845397e+00
1.267905162352347848e+00 2.352953415006407145e-01
3.393247404632400155e+00 -1.111468478770109236e+00
5.263792303990002530e+00 -2.401802752199839741e+00
6.739081528526813969e+00 -3.570196868533927148e+00
7.708336308047328167e+00 -4.557331151348061660e+00
8.098775759525054241e+00 -5.313088533613926856e+00
7.881081969190177006e+00 -5.799099014366470684e+00
7.071601460809950446e+00 -5.990687713739403009e+00
5.731117742949449756e+00 -5.878127623102261445e+00
3.960287104058224816e+00 -5.467133447845580640e+00
1.892080379371981147e+00 -4.778571470285975842e+00
-3.182017662227419330e-01 -3.847400163027746345e+00
-2.504590291671676461e+00 -2.720895338119131424e+00
-4.502910316558053516e+00 -1.456249941647289603e+00
-6.163108935233172048e+00 -1.176703528308102598e-01
-7.360522618540840334e+00 1.226883390731121182e+00
-8.005238139267092379e+00 2.509147942032493361e+00
-8.048844113851295390e+00 3.664022392732325439e+00
-7.488066190283487522e+00 4.632873463384577839e+00
-6.365012917648438240e+00 5.366512330448522938e+00
-4.764013835088175775e+00 5.827691955790226253e+00
-2.805287206588083837e+00 5.992998128599951180e+00
-6.359128883860291070e-01 5.854038211029796379e+00
1.581211827877030185e+00 5.417867234623439998e+00
3.679604095751462189e+00 4.706629714510156326e+00
5.501696632187481839e+00 3.756435366550452848e+00
6.910669370305053683e+00 2.615525807569645256e+00
7.800723213512343435e+00 1.341825315790221573e+00
8.105024439635917233e+00 -1.681407968469407947e-14
7.800723213512410936e+00 -1.341825315790255546e+00
6.910669370305156711e+00 -2.615525807569641259e+00
5.501696632187674574e+00 -3.756435366550488375e+00
3.679604095751651816e+00 -4.706629714510193629e+00
1.581211827877309517e+00 -5.417867234623479078e+00
-6.359128883857828596e-01 -5.854038211029824801e+00
-2.805287206587772086e+00 -5.992998128599988483e+00
-4.764013835087916426e+00 -5.827691955790260003e+00
-6.365012917648156687e+00 -5.366512330448549584e+00
-7.488066190283269918e+00 -4.632873463384624024e+00
-8.048844113851121307e+00 -3.664022392732335209e+00
-8.005238139266976916e+00 -2.509147942032489809e+00
-7.360522618540781714e+00 -1.226883390731143608e+00
-6.163108935233223562e+00 1.176703528308453428e-01
-4.502910316558141446e+00 1.456249941647341783e+00
-2.504590291671893176e+00 2.720895338119202034e+00
-3.182017662229735255e-01 3.847400163027798303e+00
1.892080379371634091e+00 4.778571470286074430e+00
3.960287104057890417e+00 5.467133447845688998e+00
5.731117742949047411e+00 5.878127623102372468e+00
7.071601460809583628e+00 5.990687713739516695e+00
7.881081969189818182e+00 5.799099014366578153e+00
8.098775759524754037e+00 5.313088533614021003e+00
7.708336308047112340e+00 4.557331151348153142e+00
6.739081528526666531e+00 3.570196868533998202e+00
5.263792303990002530e+00 2.401802752199865054e+00
3.393247404632466768e+00 1.111468478770103463e+00
1.267905162352583215e+00 -2.352953415006589499e-01
-9.526434789668063452e-01 -1.570113155430898022e+00
-3.101658571962570221e+00 -2.825215911721306927e+00
-5.017771589586677017e+00 -3.936881713503684654e+00
-6.557102511489461882e+00 -4.848670995795869132e+00
-7.604063706706141623e+00 -5.514291977052111271e+00
-8.080039354203439217e+00 -5.899950905080936003e+00
-7.949288667703148903e+00 -5.986067774727441559e+00
-7.221629654421615641e+00 -5.768270409881971261e+00
-5.951701885550933824e+00 -5.257616440010518311e+00
-4.234863636697435041e+00 -4.480031901400070460e+00
-2.200031480062282441e+00 -3.474994965481000619e+00
-1.382448739734113163e-13 -2.293531621685898969e+00
2.200031480061956923e+00 -9.956250745527250867e-01
4.234863636697185463e+00 3.528296193373164358e-01
5.951701885550677140e+00 1.683371060704608402e+00
7.221629654421442446e+00 2.928447310808963699e+00
7.949288667703015676e+00 4.024845521137044635e+00
8.080039354203380597e+00 4.916901266338135734e+00
7.604063706706170045e+00 5.559324641732017014e+00
6.557102511489570240e+00 5.919499643674883238e+00
5.017771589586863534e+00 5.979140092638201232e+00
3.101658571962827793e+00 5.735218027350296843e+00
9.526434789671206493e-01 5.200117435186107251e+00
-1.267905162352227944e+00 4.401005513872719987e+00
-3.393247404632089292e+00 3.378453385719255575e+00
-5.263792303989625054e+00 2.184376291072362530e+00
-6.739081528526345011e+00 8.793978379165582338e-01
-7.708336308046803254e+00 -4.702278746393020459e-01
-8.098775759524512452e+00 -1.795979994389985013e+00
-7.881081969189660086e+00 -3.030549737712799896e+00
-7.071601460809496587e+00 -4.111257674205541335e+00
-5.731117742949091820e+00 -4.983235977844737263e+00
-3.960287104057993002e+00 -5.602214080935970841e+00
-1.892080379371889665e+00 -5.936766302473374779e+00
3.182017662226850341e-01 -5.969907338225113769e+00
2.504590291671475732e+00 -5.699954609094210589e+00
4.502910316557722226e+00 -5.140613686101648483e+00
6.163108935232738617e+00 -4.320282454942770300e+00
7.360522618540335849e+00 -3.280609347865549363e+00
8.005238139266552366e+00 -2.074378841817111407e+00
8.048844113850762483e+00 -7.628315766737273629e-01
7.488066190283023005e+00 5.874448481443763637e-01
6.365012917648036783e+00 1.907896543599442385e+00
4.764013835087934190e+00 3.131483830003595425e+00
2.805287206587984361e+00 4.196084859179293858e+00
6.359128883860798442e-01 5.047649557021621547e+00
-1.581211827876890075e+00 5.642943759968701123e+00
-3.679604095751185522e+00 5.951744224850748388e+00
-5.501696632187131897e+00 5.958373070890756296e+00
-6.910669370304543868e+00 5.662493749832735013e+00
-7.800723213511814969e+00 5.079128132585140953e+00
-8.105024439635377220e+00 4.237893844886102990e+00
-7.800723213511885135e+00 3.181500572658950254e+00
-6.910669370304744596e+00 1.963581680030773047e+00
-5.501696632187333513e+00 6.459712293369244129e-01
-3.679604095751438653e+00 -7.044353504780110908e-01
-1.581211827877182952e+00 -2.019077562372913803e+00
6.359128883856474124e-01 -3.231210675667371302e+00
2.805287206587551374e+00 -4.279294373563708120e+00
4.764013835087570925e+00 -5.110117171207897435e+00
6.365012917647746349e+00 -5.681497976763607127e+00
7.488066190282735235e+00 -5.964427636532807497e+00
8.048844113850574189e+00 -5.944541737314753327e+00
8.005238139266449338e+00 -5.622849891440189651e+00
7.360522618540305650e+00 -5.015684478487918874e+00
6.163108935232872732e+00 -4.153871446080263041e+00
4.502910316557919401e+00 -3.081165268418958103e+00
2.504590291671760838e+00 -1.852027520128254556e+00
3.182017662229879584e-01 -5.288618477946284147e-01


==> data/toy_expected_pod_coefficients_6pi_1.txt <==
x y
0.375 3.053865942369467
0.525 2.7820230909926114
0.875 2.147723104446616


==> data/toy_expected_pod_coefficients_6pi_2.txt <==
x y
0.375 0.3411520553357499
0.525 0.893271246149014
0.875 2.181549358046632


==> data/toy_interpolated_pod_coefficients.txt <==
x y label
0.375 3.0542236856216807 e
0.525 2.7825847012926017 e
0.875 2.1180402071085505 e
0.375 0.34145631680374045 f
0.525 0.8931614488738348 f
0.875 2.19144570090727 f


==> data/toy_pod_modal_coefficients_3pi.txt <==
-1.562319532160293678e-01 4.348438945294597069e-02
-3.486012032535463767e-01 -2.468553957541637367e-01
-5.409704532910631913e-01 -5.371951809612731665e-01
-7.333397033285800060e-01 -8.275349661683832903e-01
-9.257089533660967096e-01 -1.117874751375493636e+00
-1.118078203403612969e+00 -1.408214536582601761e+00
-1.310447453441131005e+00 -1.698554321789711885e+00
-1.502816703478647264e+00 -1.988894106996822231e+00
-1.695185953516164412e+00 -2.279233892203933909e+00
-1.887555203553680228e+00 -2.569573677411042034e+00


==> data/toy_pod_modal_coefficients_6pi.txt <==
3.053865942369466957e+00 3.411520553357498819e-01
2.872637374784896558e+00 7.092315158779257667e-01
2.782023090992611358e+00 8.932712461490139866e-01
2.600794523408041847e+00 1.261350706691190648e+00
2.147723104446615849e+00 2.181549358046631859e+00


==> data/toy_pod_modal_coefficients_pi.txt <==
3.219431950261979036e+00 -8.960717053115987429e-01
3.020222427179269253e+00 -6.377047127101256319e-01
2.821012904096561247e+00 -3.793377201086528538e-01
2.621803381013852352e+00 -1.209707275071804783e-01
2.422593857931143013e+00 1.373962650942925912e-01
2.223384334848434118e+00 3.957632576957651471e-01
2.024174811765723891e+00 6.541302502972379251e-01
1.824965288683014997e+00 9.124972428987109252e-01
1.625755765600305880e+00 1.170864235500183259e+00
1.426546242517596985e+00 1.429231228101656370e+00


==> data/toy_pod_modes.txt <==
2.706146845074830498e-02 7.289714738645114434e-02
3.147351107351035321e-02 8.463561774971831153e-02
3.653734599734688449e-02 9.802109063451461268e-02
4.231131206937564782e-02 1.131461761005128908e-01
4.883751350605642499e-02 1.300256740877185346e-01
5.612850713732672747e-02 1.485456304852118270e-01
6.415004029781204431e-02 1.683977854057882306e-01
7.280154736222627099e-02 1.890055437377984315e-01
8.189908889685178217e-02 2.094583271589662288e-01
9.116932419718325187e-02 2.284852687133463178e-01
1.002660441167614741e-01 2.445098716259722915e-01
1.088189435824614554e-01 2.558208013712151008e-01
1.165138331691577683e-01 2.608566282966411909e-01
1.231854575744774638e-01 2.585380357580016608e-01
1.288886493566418490e-01 2.485262955668778306e-01
1.339150425539565592e-01 2.312933598072356989e-01
1.387450385337090086e-01 2.079714097316478771e-01
1.439536031358282231e-01 1.800560764315796425e-01
1.501028087304573932e-01 1.490926669148743000e-01
1.576464814061112885e-01 1.164522775039328606e-01
1.668530199461294161e-01 8.324062204056675851e-02
1.777359092238362526e-01 5.032702867050280887e-02
1.899751206986936003e-01 1.845677350868179731e-02
2.028169799071935508e-01 -1.159049646912160142e-02
2.149544845117112024e-01 -3.882797125860645848e-02
2.244160381857182862e-01 -6.190928474004490228e-02
2.285297659757562216e-01 -7.904919297939820566e-02
2.240759563390906928e-01 -8.809760156590212832e-02
2.077620769833810055e-01 -8.686122092867656908e-02
1.770937100886152138e-01 -7.372257248281106901e-02
1.315114753244443213e-01 -4.845883581761457892e-02
7.335346825037358798e-02 -1.293794068570692721e-02
8.008063741079278833e-03 2.877159954381099116e-02
-5.714536923125983908e-02 7.117086058021454553e-02
-1.147236335559257692e-01 1.087746719779771054e-01
-1.593269626254399107e-01 1.375554489101417643e-01
-1.885986226099567731e-01 1.557122257327349379e-01
-2.030727736738210387e-01 1.635584345873438705e-01
-2.052132694201843077e-01 1.628213660479329583e-01
-1.982789011928925982e-01 1.558155351263547095e-01
-1.854560781491120247e-01 1.448106859929565171e-01
-1.693895724295056970e-01 1.316894383397083090e-01
-1.520388232853510380e-01 1.178418365726237316e-01
-1.347261658366541992e-01 1.041996026386648594e-01
-1.182648062758030610e-01 9.132849622213838614e-02
-1.030984954555217853e-01 7.952928039014439676e-02
-8.942159815578401560e-02 6.892451513278892439e-02
-7.727056854232229599e-02 5.952462993176301648e-02
-6.658854141351734646e-02 5.127450872635233581e-02
-5.726849349614925033e-02 4.408454516546965463e-02
-4.918078597860964241e-02 3.785038670668991467e-02
-4.218995802333926765e-02 3.246490244066397440e-02
-3.616442229578142181e-02 2.782502409469544621e-02
-3.098162858127654837e-02 2.383532140556707951e-02
-2.653042406971192410e-02 2.040956466992184526e-02
-2.271173946353311976e-02 1.747109194714399280e-02
-1.943832047101285224e-02 1.495250103266224442e-02
-1.663395297485387517e-02 1.279498948758832876e-02
-1.423245456055535936e-02 1.094753869032555164e-02
-1.217659347260191538e-02 9.366057037793007120e-03
-1.041702627691330416e-02 8.012546957463692263e-03
-8.911302598003987760e-03 6.854329432461958756e-03
-7.622959430263793676e-03 5.863341140867586038e-03
-6.520712328049375547e-03 5.015508441861293333e-03
-5.577742190936160228e-03 4.290196351258282470e-03


==> data/toy_spatial_pod_sv.txt <==
9.716200132515365340e+01
6.041875715361811672e+01
5.997274030989723617e-14
2.338016918513990999e-14
2.342751545564150103e-15
2.269027381737241113e-15
2.210676270002691734e-15
2.105565211103560486e-15
2.017781238189150856e-15
1.924572915416940500e-15
1.889197728110277022e-15
1.790966615620597080e-15
1.665325212658585949e-15
1.609946079666234702e-15
1.587579123919870560e-15
1.562421451382003241e-15
1.537613734796830323e-15
1.500625129587382339e-15
1.490972429228277299e-15
1.481264975553617283e-15
1.467385438035395360e-15
1.447660569157711750e-15
1.416128322620289361e-15
1.396987016323046934e-15
1.353202906797393983e-15
1.342760384983130289e-15
1.327154962455702673e-15
1.302750668710078309e-15
1.293343485908357745e-15
1.255528237339952580e-15
1.192967767949791276e-15
1.161054282272773173e-15
1.085621137189317654e-15
1.031293699958824582e-15
9.985876340976132871e-16
9.411072817528027032e-16
9.049810155306710496e-16
8.562875243493338273e-16
8.239476300525199337e-16
7.872600853956076121e-16
7.434223368154391597e-16
7.018072137534216523e-16
6.886432290607700718e-16
6.325054587537058971e-16
5.938351740467847399e-16
5.859878017374714529e-16
5.558058773347667782e-16
5.453451211916600555e-16
5.062401146277030095e-16
4.902861288947412167e-16
4.789514626592073710e-16
4.351749481043490766e-16
3.646768589063652624e-16
2.979494827969950713e-16
2.588460995864308624e-16
2.292998144991928202e-16
1.949330351757571152e-16
1.658895017496089919e-16
1.380145959027671782e-16
1.310079098812546558e-16
1.237350115900214350e-16
1.048315554897096625e-16
9.385569462947650391e-17
7.091905444441014476e-17
6.727848610176033483e-17

